Poisson limit of bumping routes in the Robinson-Schensted correspondence

We consider the Robinson-Schensted-Knuth algorithm applied to a random input and investigate the shape of the bumping route (in the vicinity of the $y$-axis) when a specified number is inserted into a large Plancherel-distributed tableau. We show that after a projective change of the coordinate system the bumping route converges in distribution to the Poisson process.

==> figures-Poisson/CDF/25.5-CDF-log.txt <==
# bumper:   25.5
# total:    2500
# positive: 2012
# negative: 488
0.0007904903231199661   0.0004
0.0007904903231199661   0.0008
0.0007904903231199661   0.0012
0.0019304541362277093   0.0016
0.0019304541362277093   0.002
0.0038659201394728076   0.0024
0.0038659201394728076   0.0028
0.0038659201394728076   0.0032
0.0038659201394728076   0.0036
0.0038659201394728076   0.004
0.0038659201394728076   0.0044
0.006737946999085467   0.0048
0.006737946999085467   0.0052
0.006737946999085467   0.0056
0.006737946999085467   0.006
0.006737946999085467   0.0064
0.006737946999085467   0.0068
0.006737946999085467   0.0072
0.006737946999085467   0.0076
0.006737946999085467   0.008
0.010615346461976673   0.0084
0.010615346461976673   0.0088
0.010615346461976673   0.0092
0.010615346461976673   0.0096
0.010615346461976673   0.01
0.010615346461976673   0.0104
0.010615346461976673   0.0108
0.010615346461976673   0.0112
0.010615346461976673   0.0116
0.010615346461976673   0.012
0.010615346461976673   0.0124
0.010615346461976673   0.0128
0.010615346461976673   0.0132
0.010615346461976673   0.0136
0.010615346461976673   0.014
0.010615346461976673   0.0144
0.015503853599009314   0.0148
0.015503853599009314   0.0152
0.015503853599009314   0.0156
0.015503853599009314   0.016
0.015503853599009314   0.0164
0.015503853599009314   0.0168
0.015503853599009314   0.0172
0.015503853599009314   0.0176
0.015503853599009314   0.018
0.015503853599009314   0.0184
0.015503853599009314   0.0188
0.015503853599009314   0.0192
0.015503853599009314   0.0196
0.015503853599009314   0.02
0.015503853599009314   0.0204
0.015503853599009314   0.0208
0.015503853599009314   0.0212
0.015503853599009314   0.0216
0.015503853599009314   0.022
0.015503853599009314   0.0224
0.02136173917500705   0.0228
0.02136173917500705   0.0232
0.02136173917500705   0.0236
0.02136173917500705   0.024
0.02136173917500705   0.0244
0.02136173917500705   0.0248
0.02136173917500705   0.0252
0.02136173917500705   0.0256
0.02136173917500705   0.026
0.02136173917500705   0.0264
0.02136173917500705   0.0268
0.02136173917500705   0.0272
0.02136173917500705   0.0276
0.02136173917500705   0.028
0.02136173917500705   0.0284
0.02136173917500705   0.0288
0.02136173917500705   0.0292
0.02136173917500705   0.0296
0.02136173917500705   0.03
0.02136173917500705   0.0304
0.02136173917500705   0.0308
0.02136173917500705   0.0312
0.028115659748972035   0.0316
0.028115659748972035   0.032
0.028115659748972035   0.0324
0.028115659748972035   0.0328
0.028115659748972035   0.0332
0.028115659748972035   0.0336
0.028115659748972035   0.034
0.028115659748972035   0.0344
0.028115659748972035   0.0348
0.028115659748972035   0.0352
0.028115659748972035   0.0356
0.028115659748972035   0.036
0.028115659748972035   0.0364
0.028115659748972035   0.0368
0.028115659748972035   0.0372
0.028115659748972035   0.0376
0.028115659748972035   0.038
0.028115659748972035   0.0384
0.028115659748972035   0.0388
0.028115659748972035   0.0392
0.028115659748972035   0.0396
0.028115659748972035   0.04
0.028115659748972035   0.0404
0.028115659748972035   0.0408
0.028115659748972035   0.0412
0.028115659748972035   0.0416
0.028115659748972035   0.042
0.028115659748972035   0.0424
0.035673993347252395   0.0428
0.035673993347252395   0.0432
0.035673993347252395   0.0436
0.035673993347252395   0.044
0.035673993347252395   0.0444
0.035673993347252395   0.0448
0.035673993347252395   0.0452
0.035673993347252395   0.0456
0.035673993347252395   0.046
0.035673993347252395   0.0464
0.035673993347252395   0.0468
0.035673993347252395   0.0472
0.035673993347252395   0.0476
0.035673993347252395   0.048
0.035673993347252395   0.0484
0.035673993347252395   0.0488
0.035673993347252395   0.0492
0.035673993347252395   0.0496
0.035673993347252395   0.05
0.035673993347252395   0.0504
0.035673993347252395   0.0508
0.035673993347252395   0.0512
0.035673993347252395   0.0516
0.035673993347252395   0.052
0.035673993347252395   0.0524
0.035673993347252395   0.0528
0.035673993347252395   0.0532
0.035673993347252395   0.0536
0.035673993347252395   0.054
0.035673993347252395   0.0544
0.035673993347252395   0.0548
0.035673993347252395   0.0552
0.04393693362340742   0.0556
0.04393693362340742   0.056
0.04393693362340742   0.0564
0.04393693362340742   0.0568
0.04393693362340742   0.0572
0.04393693362340742   0.0576
0.04393693362340742   0.058
0.04393693362340742   0.0584
0.04393693362340742   0.0588
0.04393693362340742   0.0592
0.04393693362340742   0.0596
0.04393693362340742   0.06
0.04393693362340742   0.0604
0.04393693362340742   0.0608
0.04393693362340742   0.0612
0.04393693362340742   0.0616
0.04393693362340742   0.062
0.04393693362340742   0.0624
0.04393693362340742   0.0628
0.04393693362340742   0.0632
0.04393693362340742   0.0636
0.04393693362340742   0.064
0.04393693362340742   0.0644
0.04393693362340742   0.0648
0.04393693362340742   0.0652
0.04393693362340742   0.0656
0.04393693362340742   0.066
0.04393693362340742   0.0664
0.04393693362340742   0.0668
0.04393693362340742   0.0672
0.04393693362340742   0.0676
0.04393693362340742   0.068
0.04393693362340742   0.0684
0.04393693362340742   0.0688
0.04393693362340742   0.0692
0.05280357033430051   0.0696
0.05280357033430051   0.07
0.05280357033430051   0.0704
0.05280357033430051   0.0708
0.05280357033430051   0.0712
0.05280357033430051   0.0716
0.05280357033430051   0.072
0.05280357033430051   0.0724
0.05280357033430051   0.0728
0.05280357033430051   0.0732
0.05280357033430051   0.0736
0.05280357033430051   0.074
0.05280357033430051   0.0744
0.05280357033430051   0.0748
0.05280357033430051   0.0752
0.05280357033430051   0.0756
0.05280357033430051   0.076
0.05280357033430051   0.0764
0.05280357033430051   0.0768
0.05280357033430051   0.0772
0.05280357033430051   0.0776
0.05280357033430051   0.078
0.05280357033430051   0.0784
0.05280357033430051   0.0788
0.05280357033430051   0.0792
0.05280357033430051   0.0796
0.05280357033430051   0.08
0.05280357033430051   0.0804
0.05280357033430051   0.0808
0.05280357033430051   0.0812
0.05280357033430051   0.0816
0.05280357033430051   0.082
0.05280357033430051   0.0824
0.05280357033430051   0.0828
0.05280357033430051   0.0832
0.05280357033430051   0.0836
0.05280357033430051   0.084
0.05280357033430051   0.0844
0.05280357033430051   0.0848
0.05280357033430051   0.0852
0.06217652402211632   0.0856
0.06217652402211632   0.086
0.06217652402211632   0.0864
0.06217652402211632   0.0868
0.06217652402211632   0.0872
0.06217652402211632   0.0876
0.06217652402211632   0.088
0.06217652402211632   0.0884
0.06217652402211632   0.0888
0.06217652402211632   0.0892
0.06217652402211632   0.0896
0.06217652402211632   0.09
0.06217652402211632   0.0904
0.06217652402211632   0.0908
0.06217652402211632   0.0912
0.06217652402211632   0.0916
0.06217652402211632   0.092
0.06217652402211632   0.0924
0.06217652402211632   0.0928
0.06217652402211632   0.0932
0.06217652402211632   0.0936
0.06217652402211632   0.094
0.06217652402211632   0.0944
0.06217652402211632   0.0948
0.06217652402211632   0.0952
0.06217652402211632   0.0956
0.06217652402211632   0.096
0.06217652402211632   0.0964
0.06217652402211632   0.0968
0.06217652402211632   0.0972
0.06217652402211632   0.0976
0.06217652402211632   0.098
0.06217652402211632   0.0984
0.06217652402211632   0.0988
0.06217652402211632   0.0992
0.06217652402211632   0.0996
0.06217652402211632   0.1
0.07196474394172296   0.1004
0.07196474394172296   0.1008
0.07196474394172296   0.1012
0.07196474394172296   0.1016
0.07196474394172296   0.102
0.07196474394172296   0.1024
0.07196474394172296   0.1028
0.07196474394172296   0.1032
0.07196474394172296   0.1036
0.07196474394172296   0.104
0.07196474394172296   0.1044
0.07196474394172296   0.1048
0.07196474394172296   0.1052
0.07196474394172296   0.1056
0.07196474394172296   0.106
0.07196474394172296   0.1064
0.07196474394172296   0.1068
0.07196474394172296   0.1072
0.07196474394172296   0.1076
0.07196474394172296   0.108
0.07196474394172296   0.1084
0.07196474394172296   0.1088
0.07196474394172296   0.1092
0.07196474394172296   0.1096
0.07196474394172296   0.11
0.07196474394172296   0.1104
0.07196474394172296   0.1108
0.07196474394172296   0.1112
0.07196474394172296   0.1116
0.07196474394172296   0.112
0.07196474394172296   0.1124
0.0820849986238988   0.1128
0.0820849986238988   0.1132
0.0820849986238988   0.1136
0.0820849986238988   0.114
0.0820849986238988   0.1144
0.0820849986238988   0.1148
0.0820849986238988   0.1152
0.0820849986238988   0.1156
0.0820849986238988   0.116
0.0820849986238988   0.1164
0.0820849986238988   0.1168
0.0820849986238988   0.1172
0.0820849986238988   0.1176
0.0820849986238988   0.118
0.0820849986238988   0.1184
0.0820849986238988   0.1188
0.0820849986238988   0.1192
0.0820849986238988   0.1196
0.0820849986238988   0.12
0.0820849986238988   0.1204
0.0820849986238988   0.1208
0.0820849986238988   0.1212
0.0820849986238988   0.1216
0.0820849986238988   0.122
0.0820849986238988   0.1224
0.0820849986238988   0.1228
0.0820849986238988   0.1232
0.0820849986238988   0.1236
0.0820849986238988   0.124
0.0820849986238988   0.1244
0.0820849986238988   0.1248
0.0820849986238988   0.1252
0.0820849986238988   0.1256
0.09246247606291999   0.126
0.09246247606291999   0.1264
0.09246247606291999   0.1268
0.09246247606291999   0.1272
0.09246247606291999   0.1276
0.09246247606291999   0.128
0.09246247606291999   0.1284
0.09246247606291999   0.1288
0.09246247606291999   0.1292
0.09246247606291999   0.1296
0.09246247606291999   0.13
0.09246247606291999   0.1304
0.09246247606291999   0.1308
0.09246247606291999   0.1312
0.09246247606291999   0.1316
0.09246247606291999   0.132
0.09246247606291999   0.1324
0.09246247606291999   0.1328
0.09246247606291999   0.1332
0.09246247606291999   0.1336
0.09246247606291999   0.134
0.09246247606291999   0.1344
0.09246247606291999   0.1348
0.09246247606291999   0.1352
0.09246247606291999   0.1356
0.09246247606291999   0.136
0.09246247606291999   0.1364
0.09246247606291999   0.1368
0.09246247606291999   0.1372
0.09246247606291999   0.1376
0.09246247606291999   0.138
0.09246247606291999   0.1384
0.09246247606291999   0.1388
0.09246247606291999   0.1392
0.09246247606291999   0.1396
0.09246247606291999   0.14
0.09246247606291999   0.1404
0.09246247606291999   0.1408
0.10303080346176416   0.1412
0.10303080346176416   0.1416
0.10303080346176416   0.142
0.10303080346176416   0.1424
0.10303080346176416   0.1428
0.10303080346176416   0.1432
0.10303080346176416   0.1436
0.10303080346176416   0.144
0.10303080346176416   0.1444
0.10303080346176416   0.1448
0.10303080346176416   0.1452
0.10303080346176416   0.1456
0.10303080346176416   0.146
0.10303080346176416   0.1464
0.10303080346176416   0.1468
0.10303080346176416   0.1472
0.10303080346176416   0.1476
0.10303080346176416   0.148
0.10303080346176416   0.1484
0.10303080346176416   0.1488
0.10303080346176416   0.1492
0.11373170793120883   0.1496
0.11373170793120883   0.15
0.11373170793120883   0.1504
0.11373170793120883   0.1508
0.11373170793120883   0.1512
0.11373170793120883   0.1516
0.11373170793120883   0.152
0.11373170793120883   0.1524
0.11373170793120883   0.1528
0.11373170793120883   0.1532
0.11373170793120883   0.1536
0.11373170793120883   0.154
0.11373170793120883   0.1544
0.11373170793120883   0.1548
0.11373170793120883   0.1552
0.11373170793120883   0.1556
0.11373170793120883   0.156
0.11373170793120883   0.1564
0.11373170793120883   0.1568
0.11373170793120883   0.1572
0.11373170793120883   0.1576
0.11373170793120883   0.158
0.12451447144412296   0.1584
0.12451447144412296   0.1588
0.12451447144412296   0.1592
0.12451447144412296   0.1596
0.12451447144412296   0.16
0.12451447144412296   0.1604
0.12451447144412296   0.1608
0.12451447144412296   0.1612
0.12451447144412296   0.1616
0.12451447144412296   0.162
0.12451447144412296   0.1624
0.12451447144412296   0.1628
0.12451447144412296   0.1632
0.12451447144412296   0.1636
0.12451447144412296   0.164
0.12451447144412296   0.1644
0.12451447144412296   0.1648
0.12451447144412296   0.1652
0.12451447144412296   0.1656
0.12451447144412296   0.166
0.12451447144412296   0.1664
0.12451447144412296   0.1668
0.12451447144412296   0.1672
0.12451447144412296   0.1676
0.12451447144412296   0.168
0.12451447144412296   0.1684
0.12451447144412296   0.1688
0.12451447144412296   0.1692
0.12451447144412296   0.1696
0.12451447144412296   0.17
0.12451447144412296   0.1704
0.12451447144412296   0.1708
0.12451447144412296   0.1712
0.1353352832366127   0.1716
0.1353352832366127   0.172
0.1353352832366127   0.1724
0.1353352832366127   0.1728
0.1353352832366127   0.1732
0.1353352832366127   0.1736
0.1353352832366127   0.174
0.1353352832366127   0.1744
0.1353352832366127   0.1748
0.1353352832366127   0.1752
0.1353352832366127   0.1756
0.1353352832366127   0.176
0.1353352832366127   0.1764
0.1353352832366127   0.1768
0.1353352832366127   0.1772
0.1353352832366127   0.1776
0.1353352832366127   0.178
0.1353352832366127   0.1784
0.1353352832366127   0.1788
0.1353352832366127   0.1792
0.1353352832366127   0.1796
0.1353352832366127   0.18
0.1353352832366127   0.1804
0.1353352832366127   0.1808
0.1353352832366127   0.1812
0.1353352832366127   0.1816
0.1353352832366127   0.182
0.1353352832366127   0.1824
0.1353352832366127   0.1828
0.1353352832366127   0.1832
0.1353352832366127   0.1836
0.1353352832366127   0.184
0.1353352832366127   0.1844
0.1353352832366127   0.1848
0.1353352832366127   0.1852
0.1461565570715425   0.1856
0.1461565570715425   0.186
0.1461565570715425   0.1864
0.1461565570715425   0.1868
0.1461565570715425   0.1872
0.1461565570715425   0.1876
0.1461565570715425   0.188
0.1461565570715425   0.1884
0.1461565570715425   0.1888
0.1461565570715425   0.1892
0.1461565570715425   0.1896
0.1461565570715425   0.19
0.1461565570715425   0.1904
0.1461565570715425   0.1908
0.1461565570715425   0.1912
0.1461565570715425   0.1916
0.1461565570715425   0.192
0.1461565570715425   0.1924
0.1461565570715425   0.1928
0.1461565570715425   0.1932
0.1461565570715425   0.1936
0.1461565570715425   0.194
0.1461565570715425   0.1944
0.1461565570715425   0.1948
0.1461565570715425   0.1952
0.1461565570715425   0.1956
0.1461565570715425   0.196
0.1461565570715425   0.1964
0.1569462558207136   0.1968
0.1569462558207136   0.1972
0.1569462558207136   0.1976
0.1569462558207136   0.198
0.1569462558207136   0.1984
0.1569462558207136   0.1988
0.1569462558207136   0.1992
0.1569462558207136   0.1996
0.1569462558207136   0.2
0.1569462558207136   0.2004
0.1569462558207136   0.2008
0.1569462558207136   0.2012
0.1569462558207136   0.2016
0.1569462558207136   0.202
0.1569462558207136   0.2024
0.1569462558207136   0.2028
0.1569462558207136   0.2032
0.1569462558207136   0.2036
0.1569462558207136   0.204
0.1569462558207136   0.2044
0.1569462558207136   0.2048
0.1569462558207136   0.2052
0.1569462558207136   0.2056
0.1569462558207136   0.206
0.1569462558207136   0.2064
0.1569462558207136   0.2068
0.1569462558207136   0.2072
0.1569462558207136   0.2076
0.1569462558207136   0.208
0.1569462558207136   0.2084
0.16767724875179707   0.2088
0.16767724875179707   0.2092
0.16767724875179707   0.2096
0.16767724875179707   0.21
0.16767724875179707   0.2104
0.16767724875179707   0.2108
0.16767724875179707   0.2112
0.16767724875179707   0.2116
0.16767724875179707   0.212
0.16767724875179707   0.2124
0.16767724875179707   0.2128
0.16767724875179707   0.2132
0.16767724875179707   0.2136
0.16767724875179707   0.214
0.16767724875179707   0.2144
0.16767724875179707   0.2148
0.16767724875179707   0.2152
0.16767724875179707   0.2156
0.16767724875179707   0.216
0.16767724875179707   0.2164
0.16767724875179707   0.2168
0.16767724875179707   0.2172
0.16767724875179707   0.2176
0.16767724875179707   0.218
0.16767724875179707   0.2184
0.16767724875179707   0.2188
0.16767724875179707   0.2192
0.16767724875179707   0.2196
0.16767724875179707   0.22
0.16767724875179707   0.2204
0.16767724875179707   0.2208
0.16767724875179707   0.2212
0.16767724875179707   0.2216
0.17832671545615317   0.222
0.17832671545615317   0.2224
0.17832671545615317   0.2228
0.17832671545615317   0.2232
0.17832671545615317   0.2236
0.17832671545615317   0.224
0.17832671545615317   0.2244
0.17832671545615317   0.2248
0.17832671545615317   0.2252
0.17832671545615317   0.2256
0.17832671545615317   0.226
0.17832671545615317   0.2264
0.17832671545615317   0.2268
0.17832671545615317   0.2272
0.17832671545615317   0.2276
0.17832671545615317   0.228
0.17832671545615317   0.2284
0.17832671545615317   0.2288
0.17832671545615317   0.2292
0.17832671545615317   0.2296
0.17832671545615317   0.23
0.17832671545615317   0.2304
0.17832671545615317   0.2308
0.17832671545615317   0.2312
0.17832671545615317   0.2316
0.17832671545615317   0.232
0.18887560283756183   0.2324
0.18887560283756183   0.2328
0.18887560283756183   0.2332
0.18887560283756183   0.2336
0.18887560283756183   0.234
0.18887560283756183   0.2344
0.18887560283756183   0.2348
0.18887560283756183   0.2352
0.18887560283756183   0.2356
0.18887560283756183   0.236
0.18887560283756183   0.2364
0.18887560283756183   0.2368
0.18887560283756183   0.2372
0.18887560283756183   0.2376
0.18887560283756183   0.238
0.18887560283756183   0.2384
0.18887560283756183   0.2388
0.19930813677931222   0.2392
0.19930813677931222   0.2396
0.19930813677931222   0.24
0.19930813677931222   0.2404
0.19930813677931222   0.2408
0.19930813677931222   0.2412
0.19930813677931222   0.2416
0.19930813677931222   0.242
0.19930813677931222   0.2424
0.19930813677931222   0.2428
0.19930813677931222   0.2432
0.19930813677931222   0.2436
0.19930813677931222   0.244
0.19930813677931222   0.2444
0.19930813677931222   0.2448
0.19930813677931222   0.2452
0.19930813677931222   0.2456
0.19930813677931222   0.246
0.19930813677931222   0.2464
0.19930813677931222   0.2468
0.19930813677931222   0.2472
0.19930813677931222   0.2476
0.2096113871510978   0.248
0.2096113871510978   0.2484
0.2096113871510978   0.2488
0.2096113871510978   0.2492
0.2096113871510978   0.2496
0.2096113871510978   0.25
0.2096113871510978   0.2504
0.2096113871510978   0.2508
0.2096113871510978   0.2512
0.2096113871510978   0.2516
0.2096113871510978   0.252
0.2096113871510978   0.2524
0.2096113871510978   0.2528
0.2096113871510978   0.2532
0.2096113871510978   0.2536
0.2096113871510978   0.254
0.2096113871510978   0.2544
0.2096113871510978   0.2548
0.2096113871510978   0.2552
0.2096113871510978   0.2556
0.2096113871510978   0.256
0.2096113871510978   0.2564
0.2096113871510978   0.2568
0.2096113871510978   0.2572
0.2096113871510978   0.2576
0.2096113871510978   0.258
0.2096113871510978   0.2584
0.2096113871510978   0.2588
0.2096113871510978   0.2592
0.2096113871510978   0.2596
0.2197748831002536   0.26
0.2197748831002536   0.2604
0.2197748831002536   0.2608
0.2197748831002536   0.2612
0.2197748831002536   0.2616
0.2197748831002536   0.262
0.2197748831002536   0.2624
0.2197748831002536   0.2628
0.2197748831002536   0.2632
0.2197748831002536   0.2636
0.2197748831002536   0.264
0.2197748831002536   0.2644
0.2197748831002536   0.2648
0.2197748831002536   0.2652
0.2197748831002536   0.2656
0.2197748831002536   0.266
0.2197748831002536   0.2664
0.2197748831002536   0.2668
0.2197748831002536   0.2672
0.2197748831002536   0.2676
0.2197748831002536   0.268
0.2197748831002536   0.2684
0.2197748831002536   0.2688
0.22979027467301683   0.2692
0.22979027467301683   0.2696
0.22979027467301683   0.27
0.22979027467301683   0.2704
0.22979027467301683   0.2708
0.22979027467301683   0.2712
0.22979027467301683   0.2716
0.22979027467301683   0.272
0.22979027467301683   0.2724
0.22979027467301683   0.2728
0.22979027467301683   0.2732
0.22979027467301683   0.2736
0.22979027467301683   0.274
0.22979027467301683   0.2744
0.22979027467301683   0.2748
0.22979027467301683   0.2752
0.22979027467301683   0.2756
0.22979027467301683   0.276
0.22979027467301683   0.2764
0.22979027467301683   0.2768
0.22979027467301683   0.2772
0.22979027467301683   0.2776
0.22979027467301683   0.278
0.22979027467301683   0.2784
0.22979027467301683   0.2788
0.22979027467301683   0.2792
0.2396510364417758   0.2796
0.2396510364417758   0.28
0.2396510364417758   0.2804
0.2396510364417758   0.2808
0.2396510364417758   0.2812
0.2396510364417758   0.2816
0.2396510364417758   0.282
0.2396510364417758   0.2824
0.2396510364417758   0.2828
0.2396510364417758   0.2832
0.2396510364417758   0.2836
0.2396510364417758   0.284
0.2396510364417758   0.2844
0.2396510364417758   0.2848
0.2396510364417758   0.2852
0.2396510364417758   0.2856
0.2396510364417758   0.286
0.2396510364417758   0.2864
0.2396510364417758   0.2868
0.2396510364417758   0.2872
0.24935220877729622   0.2876
0.24935220877729622   0.288
0.24935220877729622   0.2884
0.24935220877729622   0.2888
0.24935220877729622   0.2892
0.24935220877729622   0.2896
0.24935220877729622   0.29
0.24935220877729622   0.2904
0.24935220877729622   0.2908
0.24935220877729622   0.2912
0.24935220877729622   0.2916
0.24935220877729622   0.292
0.24935220877729622   0.2924
0.24935220877729622   0.2928
0.24935220877729622   0.2932
0.24935220877729622   0.2936
0.24935220877729622   0.294
0.24935220877729622   0.2944
0.24935220877729622   0.2948
0.24935220877729622   0.2952
0.24935220877729622   0.2956
0.24935220877729622   0.296
0.24935220877729622   0.2964
0.2588901725686173   0.2968
0.2588901725686173   0.2972
0.2588901725686173   0.2976
0.2588901725686173   0.298
0.2588901725686173   0.2984
0.2588901725686173   0.2988
0.2588901725686173   0.2992
0.2588901725686173   0.2996
0.2588901725686173   0.3
0.2588901725686173   0.3004
0.2588901725686173   0.3008
0.2588901725686173   0.3012
0.2588901725686173   0.3016
0.2588901725686173   0.302
0.2588901725686173   0.3024
0.2588901725686173   0.3028
0.2682624534699609   0.3032
0.2682624534699609   0.3036
0.2682624534699609   0.304
0.2682624534699609   0.3044
0.2682624534699609   0.3048
0.2682624534699609   0.3052
0.2682624534699609   0.3056
0.2682624534699609   0.306
0.2682624534699609   0.3064
0.2682624534699609   0.3068
0.2682624534699609   0.3072
0.2682624534699609   0.3076
0.2682624534699609   0.308
0.2682624534699609   0.3084
0.2682624534699609   0.3088
0.2682624534699609   0.3092
0.2682624534699609   0.3096
0.2682624534699609   0.31
0.2682624534699609   0.3104
0.2774675520862672   0.3108
0.2774675520862672   0.3112
0.2774675520862672   0.3116
0.2774675520862672   0.312
0.2774675520862672   0.3124
0.2774675520862672   0.3128
0.2774675520862672   0.3132
0.2774675520862672   0.3136
0.2774675520862672   0.314
0.2774675520862672   0.3144
0.2774675520862672   0.3148
0.2774675520862672   0.3152
0.2774675520862672   0.3156
0.2774675520862672   0.316
0.2774675520862672   0.3164
0.2774675520862672   0.3168
0.2774675520862672   0.3172
0.2774675520862672   0.3176
0.2774675520862672   0.318
0.2774675520862672   0.3184
0.2774675520862672   0.3188
0.2774675520862672   0.3192
0.2865047968601901   0.3196
0.2865047968601901   0.32
0.2865047968601901   0.3204
0.2865047968601901   0.3208
0.2865047968601901   0.3212
0.2865047968601901   0.3216
0.2865047968601901   0.322
0.2865047968601901   0.3224
0.2865047968601901   0.3228
0.2865047968601901   0.3232
0.2865047968601901   0.3236
0.2865047968601901   0.324
0.2865047968601901   0.3244
0.2865047968601901   0.3248
0.2865047968601901   0.3252
0.2865047968601901   0.3256
0.2865047968601901   0.326
0.29537421677083947   0.3264
0.29537421677083947   0.3268
0.29537421677083947   0.3272
0.29537421677083947   0.3276
0.29537421677083947   0.328
0.29537421677083947   0.3284
0.29537421677083947   0.3288
0.29537421677083947   0.3292
0.29537421677083947   0.3296
0.29537421677083947   0.33
0.29537421677083947   0.3304
0.29537421677083947   0.3308
0.29537421677083947   0.3312
0.29537421677083947   0.3316
0.29537421677083947   0.332
0.29537421677083947   0.3324
0.29537421677083947   0.3328
0.29537421677083947   0.3332
0.29537421677083947   0.3336
0.29537421677083947   0.334
0.29537421677083947   0.3344
0.29537421677083947   0.3348
0.29537421677083947   0.3352
0.29537421677083947   0.3356
0.29537421677083947   0.336
0.29537421677083947   0.3364
0.29537421677083947   0.3368
0.29537421677083947   0.3372
0.29537421677083947   0.3376
0.29537421677083947   0.338
0.30407643128483336   0.3384
0.30407643128483336   0.3388
0.30407643128483336   0.3392
0.30407643128483336   0.3396
0.30407643128483336   0.34
0.30407643128483336   0.3404
0.30407643128483336   0.3408
0.30407643128483336   0.3412
0.30407643128483336   0.3416
0.30407643128483336   0.342
0.30407643128483336   0.3424
0.30407643128483336   0.3428
0.30407643128483336   0.3432
0.30407643128483336   0.3436
0.30407643128483336   0.344
0.30407643128483336   0.3444
0.30407643128483336   0.3448
0.3126125553060687   0.3452
0.3126125553060687   0.3456
0.3126125553060687   0.346
0.3126125553060687   0.3464
0.3126125553060687   0.3468
0.3126125553060687   0.3472
0.3126125553060687   0.3476
0.3126125553060687   0.348
0.3126125553060687   0.3484
0.3126125553060687   0.3488
0.3126125553060687   0.3492
0.3126125553060687   0.3496
0.3126125553060687   0.35
0.3126125553060687   0.3504
0.3126125553060687   0.3508
0.3126125553060687   0.3512
0.3126125553060687   0.3516
0.3126125553060687   0.352
0.3126125553060687   0.3524
0.3126125553060687   0.3528
0.3126125553060687   0.3532
0.32098411714875263   0.3536
0.32098411714875263   0.354
0.32098411714875263   0.3544
0.32098411714875263   0.3548
0.32098411714875263   0.3552
0.32098411714875263   0.3556
0.32098411714875263   0.356
0.32098411714875263   0.3564
0.32098411714875263   0.3568
0.32098411714875263   0.3572
0.32098411714875263   0.3576
0.32098411714875263   0.358
0.32098411714875263   0.3584
0.32098411714875263   0.3588
0.32098411714875263   0.3592
0.32098411714875263   0.3596
0.32098411714875263   0.36
0.32098411714875263   0.3604
0.32098411714875263   0.3608
0.32098411714875263   0.3612
0.32098411714875263   0.3616
0.32919298780790557   0.362
0.32919298780790557   0.3624
0.32919298780790557   0.3628
0.32919298780790557   0.3632
0.32919298780790557   0.3636
0.32919298780790557   0.364
0.32919298780790557   0.3644
0.32919298780790557   0.3648
0.32919298780790557   0.3652
0.32919298780790557   0.3656
0.32919298780790557   0.366
0.32919298780790557   0.3664
0.32919298780790557   0.3668
0.32919298780790557   0.3672
0.32919298780790557   0.3676
0.32919298780790557   0.368
0.33724132002352386   0.3684
0.33724132002352386   0.3688
0.33724132002352386   0.3692
0.33724132002352386   0.3696
0.33724132002352386   0.37
0.33724132002352386   0.3704
0.33724132002352386   0.3708
0.33724132002352386   0.3712
0.33724132002352386   0.3716
0.33724132002352386   0.372
0.33724132002352386   0.3724
0.33724132002352386   0.3728
0.33724132002352386   0.3732
0.33724132002352386   0.3736
0.33724132002352386   0.374
0.33724132002352386   0.3744
0.33724132002352386   0.3748
0.33724132002352386   0.3752
0.33724132002352386   0.3756
0.33724132002352386   0.376
0.34513149583055036   0.3764
0.34513149583055036   0.3768
0.34513149583055036   0.3772
0.34513149583055036   0.3776
0.34513149583055036   0.378
0.34513149583055036   0.3784
0.34513149583055036   0.3788
0.34513149583055036   0.3792
0.34513149583055036   0.3796
0.34513149583055036   0.38
0.34513149583055036   0.3804
0.34513149583055036   0.3808
0.34513149583055036   0.3812
0.34513149583055036   0.3816
0.34513149583055036   0.382
0.34513149583055036   0.3824
0.34513149583055036   0.3828
0.34513149583055036   0.3832
0.34513149583055036   0.3836
0.34513149583055036   0.384
0.34513149583055036   0.3844
0.34513149583055036   0.3848
0.34513149583055036   0.3852
0.3528660814588489   0.3856
0.3528660814588489   0.386
0.3528660814588489   0.3864
0.3528660814588489   0.3868
0.3528660814588489   0.3872
0.3528660814588489   0.3876
0.3528660814588489   0.388
0.3528660814588489   0.3884
0.3528660814588489   0.3888
0.3528660814588489   0.3892
0.3528660814588489   0.3896
0.3528660814588489   0.39
0.3528660814588489   0.3904
0.360447788597821   0.3908
0.360447788597821   0.3912
0.360447788597821   0.3916
0.360447788597821   0.392
0.360447788597821   0.3924
0.360447788597821   0.3928
0.360447788597821   0.3932
0.360447788597821   0.3936
0.360447788597821   0.394
0.360447788597821   0.3944
0.360447788597821   0.3948
0.360447788597821   0.3952
0.360447788597821   0.3956
0.360447788597821   0.396
0.360447788597821   0.3964
0.360447788597821   0.3968
0.360447788597821   0.3972
0.360447788597821   0.3976
0.360447788597821   0.398
0.360447788597821   0.3984
0.360447788597821   0.3988
0.36787944117144233   0.3992
0.36787944117144233   0.3996
0.36787944117144233   0.4
0.36787944117144233   0.4004
0.36787944117144233   0.4008
0.36787944117144233   0.4012
0.36787944117144233   0.4016
0.36787944117144233   0.402
0.36787944117144233   0.4024
0.36787944117144233   0.4028
0.36787944117144233   0.4032
0.36787944117144233   0.4036
0.36787944117144233   0.404
0.36787944117144233   0.4044
0.36787944117144233   0.4048
0.36787944117144233   0.4052
0.36787944117144233   0.4056
0.36787944117144233   0.406
0.36787944117144233   0.4064
0.36787944117144233   0.4068
0.36787944117144233   0.4072
0.36787944117144233   0.4076
0.36787944117144233   0.408
0.36787944117144233   0.4084
0.36787944117144233   0.4088
0.36787944117144233   0.4092
0.36787944117144233   0.4096
0.36787944117144233   0.41
0.37516394688353344   0.4104
0.37516394688353344   0.4108
0.37516394688353344   0.4112
0.37516394688353344   0.4116
0.37516394688353344   0.412
0.37516394688353344   0.4124
0.37516394688353344   0.4128
0.37516394688353344   0.4132
0.37516394688353344   0.4136
0.37516394688353344   0.414
0.37516394688353344   0.4144
0.37516394688353344   0.4148
0.37516394688353344   0.4152
0.37516394688353344   0.4156
0.37516394688353344   0.416
0.38230427289208063   0.4164
0.38230427289208063   0.4168
0.38230427289208063   0.4172
0.38230427289208063   0.4176
0.38230427289208063   0.418
0.38230427289208063   0.4184
0.38230427289208063   0.4188
0.38230427289208063   0.4192
0.38230427289208063   0.4196
0.38230427289208063   0.42
0.38230427289208063   0.4204
0.38230427289208063   0.4208
0.38230427289208063   0.4212
0.38230427289208063   0.4216
0.389303425057248   0.422
0.389303425057248   0.4224
0.389303425057248   0.4228
0.389303425057248   0.4232
0.389303425057248   0.4236
0.389303425057248   0.424
0.389303425057248   0.4244
0.389303425057248   0.4248
0.389303425057248   0.4252
0.389303425057248   0.4256
0.389303425057248   0.426
0.389303425057248   0.4264
0.39616443028206555   0.4268
0.39616443028206555   0.4272
0.39616443028206555   0.4276
0.39616443028206555   0.428
0.39616443028206555   0.4284
0.39616443028206555   0.4288
0.39616443028206555   0.4292
0.39616443028206555   0.4296
0.39616443028206555   0.43
0.39616443028206555   0.4304
0.39616443028206555   0.4308
0.39616443028206555   0.4312
0.39616443028206555   0.4316
0.39616443028206555   0.432
0.39616443028206555   0.4324
0.39616443028206555   0.4328
0.39616443028206555   0.4332
0.39616443028206555   0.4336
0.39616443028206555   0.434
0.39616443028206555   0.4344
0.402890321529133   0.4348
0.402890321529133   0.4352
0.402890321529133   0.4356
0.402890321529133   0.436
0.402890321529133   0.4364
0.402890321529133   0.4368
0.402890321529133   0.4372
0.402890321529133   0.4376
0.402890321529133   0.438
0.402890321529133   0.4384
0.402890321529133   0.4388
0.402890321529133   0.4392
0.402890321529133   0.4396
0.402890321529133   0.44
0.402890321529133   0.4404
0.402890321529133   0.4408
0.402890321529133   0.4412
0.402890321529133   0.4416
0.402890321529133   0.442
0.402890321529133   0.4424
0.402890321529133   0.4428
0.4094841251523642   0.4432
0.4094841251523642   0.4436
0.4094841251523642   0.444
0.4094841251523642   0.4444
0.4094841251523642   0.4448
0.4094841251523642   0.4452
0.4094841251523642   0.4456
0.4094841251523642   0.446
0.4094841251523642   0.4464
0.4094841251523642   0.4468
0.4094841251523642   0.4472
0.4094841251523642   0.4476
0.4094841251523642   0.448
0.4094841251523642   0.4484
0.4159488502309769   0.4488
0.4159488502309769   0.4492
0.4159488502309769   0.4496
0.4159488502309769   0.45
0.4159488502309769   0.4504
0.4159488502309769   0.4508
0.4159488502309769   0.4512
0.4159488502309769   0.4516
0.4159488502309769   0.452
0.4159488502309769   0.4524
0.4159488502309769   0.4528
0.4159488502309769   0.4532
0.4159488502309769   0.4536
0.4159488502309769   0.454
0.4159488502309769   0.4544
0.4159488502309769   0.4548
0.4222874796346124   0.4552
0.4222874796346124   0.4556
0.4222874796346124   0.456
0.4222874796346124   0.4564
0.4222874796346124   0.4568
0.4222874796346124   0.4572
0.4222874796346124   0.4576
0.4222874796346124   0.458
0.4222874796346124   0.4584
0.4222874796346124   0.4588
0.4285029625845361   0.4592
0.4285029625845361   0.4596
0.4285029625845361   0.46
0.4285029625845361   0.4604
0.4285029625845361   0.4608
0.4285029625845361   0.4612
0.4285029625845361   0.4616
0.4285029625845361   0.462
0.4285029625845361   0.4624
0.4285029625845361   0.4628
0.4285029625845361   0.4632
0.4285029625845361   0.4636
0.4285029625845361   0.464
0.4285029625845361   0.4644
0.4345982085070782   0.4648
0.4345982085070782   0.4652
0.4345982085070782   0.4656
0.4345982085070782   0.466
0.4345982085070782   0.4664
0.4345982085070782   0.4668
0.4345982085070782   0.4672
0.4345982085070782   0.4676
0.4345982085070782   0.468
0.4345982085070782   0.4684
0.4345982085070782   0.4688
0.4345982085070782   0.4692
0.4345982085070782   0.4696
0.4345982085070782   0.47
0.4345982085070782   0.4704
0.4405760820024937   0.4708
0.4405760820024937   0.4712
0.4405760820024937   0.4716
0.4405760820024937   0.472
0.4405760820024937   0.4724
0.4405760820024937   0.4728
0.4405760820024937   0.4732
0.4405760820024937   0.4736
0.4464393987758162   0.474
0.4464393987758162   0.4744
0.4464393987758162   0.4748
0.4464393987758162   0.4752
0.4464393987758162   0.4756
0.4464393987758162   0.476
0.4464393987758162   0.4764
0.4464393987758162   0.4768
0.4464393987758162   0.4772
0.4464393987758162   0.4776
0.4464393987758162   0.478
0.4464393987758162   0.4784
0.4464393987758162   0.4788
0.4464393987758162   0.4792
0.4521909223965503   0.4796
0.4521909223965503   0.48
0.4521909223965503   0.4804
0.4521909223965503   0.4808
0.4521909223965503   0.4812
0.4521909223965503   0.4816
0.4521909223965503   0.482
0.4521909223965503   0.4824
0.4521909223965503   0.4828
0.4521909223965503   0.4832
0.4521909223965503   0.4836
0.4521909223965503   0.484
0.4521909223965503   0.4844
0.4521909223965503   0.4848
0.4521909223965503   0.4852
0.4521909223965503   0.4856
0.4521909223965503   0.486
0.45783336177161427   0.4864
0.45783336177161427   0.4868
0.45783336177161427   0.4872
0.45783336177161427   0.4876
0.45783336177161427   0.488
0.45783336177161427   0.4884
0.45783336177161427   0.4888
0.45783336177161427   0.4892
0.45783336177161427   0.4896
0.4633693692311753   0.49
0.4633693692311753   0.4904
0.4633693692311753   0.4908
0.4633693692311753   0.4912
0.4633693692311753   0.4916
0.4633693692311753   0.492
0.4633693692311753   0.4924
0.4633693692311753   0.4928
0.4633693692311753   0.4932
0.4633693692311753   0.4936
0.4688015391402353   0.494
0.4688015391402353   0.4944
0.4688015391402353   0.4948
0.4688015391402353   0.4952
0.4688015391402353   0.4956
0.4688015391402353   0.496
0.4688015391402353   0.4964
0.4688015391402353   0.4968
0.4688015391402353   0.4972
0.4688015391402353   0.4976
0.4688015391402353   0.498
0.4688015391402353   0.4984
0.4688015391402353   0.4988
0.4688015391402353   0.4992
0.4688015391402353   0.4996
0.47413240696029363   0.5
0.47413240696029363   0.5004
0.47413240696029363   0.5008
0.47413240696029363   0.5012
0.47413240696029363   0.5016
0.47413240696029363   0.502
0.47413240696029363   0.5024
0.47413240696029363   0.5028
0.47413240696029363   0.5032
0.47413240696029363   0.5036
0.47413240696029363   0.504
0.47413240696029363   0.5044
0.47413240696029363   0.5048
0.47413240696029363   0.5052
0.47413240696029363   0.5056
0.4793644486953708   0.506
0.4793644486953708   0.5064
0.4793644486953708   0.5068
0.4793644486953708   0.5072
0.4793644486953708   0.5076
0.4793644486953708   0.508
0.4793644486953708   0.5084
0.48450008066533023   0.5088
0.48450008066533023   0.5092
0.48450008066533023   0.5096
0.48450008066533023   0.51
0.48450008066533023   0.5104
0.48450008066533023   0.5108
0.48450008066533023   0.5112
0.48450008066533023   0.5116
0.48450008066533023   0.512
0.48450008066533023   0.5124
0.48450008066533023   0.5128
0.48450008066533023   0.5132
0.4895416595569531   0.5136
0.4895416595569531   0.514
0.4895416595569531   0.5144
0.4895416595569531   0.5148
0.4895416595569531   0.5152
0.4895416595569531   0.5156
0.4895416595569531   0.516
0.4895416595569531   0.5164
0.4895416595569531   0.5168
0.4895416595569531   0.5172
0.4895416595569531   0.5176
0.4895416595569531   0.518
0.4895416595569531   0.5184
0.4895416595569531   0.5188
0.4895416595569531   0.5192
0.49449148270976223   0.5196
0.49449148270976223   0.52
0.49449148270976223   0.5204
0.49449148270976223   0.5208
0.49449148270976223   0.5212
0.49449148270976223   0.5216
0.49449148270976223   0.522
0.49449148270976223   0.5224
0.49449148270976223   0.5228
0.49449148270976223   0.5232
0.49449148270976223   0.5236
0.4993517885992762   0.524
0.4993517885992762   0.5244
0.4993517885992762   0.5248
0.4993517885992762   0.5252
0.4993517885992762   0.5256
0.4993517885992762   0.526
0.4993517885992762   0.5264
0.5041247574853278   0.5268
0.5041247574853278   0.5272
0.5041247574853278   0.5276
0.5041247574853278   0.528
0.5041247574853278   0.5284
0.5041247574853278   0.5288
0.5041247574853278   0.5292
0.5041247574853278   0.5296
0.5041247574853278   0.53
0.5041247574853278   0.5304
0.5041247574853278   0.5308
0.5041247574853278   0.5312
0.5088125121973882   0.5316
0.5088125121973882   0.532
0.5088125121973882   0.5324
0.5088125121973882   0.5328
0.5088125121973882   0.5332
0.5088125121973882   0.5336
0.5088125121973882   0.534
0.5088125121973882   0.5344
0.513417119032592   0.5348
0.513417119032592   0.5352
0.513417119032592   0.5356
0.513417119032592   0.536
0.513417119032592   0.5364
0.513417119032592   0.5368
0.513417119032592   0.5372
0.513417119032592   0.5376
0.513417119032592   0.538
0.5179405887454284   0.5384
0.5179405887454284   0.5388
0.5179405887454284   0.5392
0.5179405887454284   0.5396
0.5179405887454284   0.54
0.5179405887454284   0.5404
0.5179405887454284   0.5408
0.5179405887454284   0.5412
0.5179405887454284   0.5416
0.5179405887454284   0.542
0.5179405887454284   0.5424
0.5179405887454284   0.5428
0.5179405887454284   0.5432
0.5223848776109098   0.5436
0.5223848776109098   0.544
0.5223848776109098   0.5444
0.5223848776109098   0.5448
0.5223848776109098   0.5452
0.5223848776109098   0.5456
0.5223848776109098   0.546
0.5223848776109098   0.5464
0.5223848776109098   0.5468
0.5223848776109098   0.5472
0.5267518885455156   0.5476
0.5267518885455156   0.548
0.5267518885455156   0.5484
0.5267518885455156   0.5488
0.5267518885455156   0.5492
0.5267518885455156   0.5496
0.5267518885455156   0.55
0.5267518885455156   0.5504
0.5267518885455156   0.5508
0.5310434722723684   0.5512
0.5310434722723684   0.5516
0.5310434722723684   0.552
0.5310434722723684   0.5524
0.5310434722723684   0.5528
0.5310434722723684   0.5532
0.5310434722723684   0.5536
0.5310434722723684   0.554
0.5310434722723684   0.5544
0.5310434722723684   0.5548
0.5310434722723684   0.5552
0.5352614285189903   0.5556
0.5352614285189903   0.556
0.5352614285189903   0.5564
0.5352614285189903   0.5568
0.5352614285189903   0.5572
0.5352614285189903   0.5576
0.5352614285189903   0.558
0.5352614285189903   0.5584
0.5352614285189903   0.5588
0.5394075072376266   0.5592
0.5394075072376266   0.5596
0.5394075072376266   0.56
0.5394075072376266   0.5604
0.5394075072376266   0.5608
0.5394075072376266   0.5612
0.5394075072376266   0.5616
0.5394075072376266   0.562
0.5394075072376266   0.5624
0.5394075072376266   0.5628
0.5394075072376266   0.5632
0.5394075072376266   0.5636
0.5394075072376266   0.564
0.543483409839564   0.5644
0.543483409839564   0.5648
0.543483409839564   0.5652
0.543483409839564   0.5656
0.543483409839564   0.566
0.543483409839564   0.5664
0.543483409839564   0.5668
0.543483409839564   0.5672
0.5474907904361106   0.5676
0.5474907904361106   0.568
0.5474907904361106   0.5684
0.5474907904361106   0.5688
0.5474907904361106   0.5692
0.5474907904361106   0.5696
0.5474907904361106   0.57
0.5474907904361106   0.5704
0.5474907904361106   0.5708
0.5474907904361106   0.5712
0.5474907904361106   0.5716
0.5474907904361106   0.572
0.5474907904361106   0.5724
0.5474907904361106   0.5728
0.551431257080004   0.5732
0.551431257080004   0.5736
0.551431257080004   0.574
0.551431257080004   0.5744
0.551431257080004   0.5748
0.551431257080004   0.5752
0.551431257080004   0.5756
0.551431257080004   0.576
0.551431257080004   0.5764
0.551431257080004   0.5768
0.5553063730019505   0.5772
0.5553063730019505   0.5776
0.5553063730019505   0.578
0.5553063730019505   0.5784
0.5553063730019505   0.5788
0.5553063730019505   0.5792
0.5553063730019505   0.5796
0.5591176578378371   0.58
0.5591176578378371   0.5804
0.5591176578378371   0.5808
0.5591176578378371   0.5812
0.5591176578378371   0.5816
0.5591176578378371   0.582
0.5591176578378371   0.5824
0.5591176578378371   0.5828
0.5591176578378371   0.5832
0.5591176578378371   0.5836
0.5628665888428616   0.584
0.5628665888428616   0.5844
0.5628665888428616   0.5848
0.5628665888428616   0.5852
0.5628665888428616   0.5856
0.5628665888428616   0.586
0.5628665888428616   0.5864
0.5628665888428616   0.5868
0.5628665888428616   0.5872
0.5665546020894655   0.5876
0.5665546020894655   0.588
0.5665546020894655   0.5884
0.5665546020894655   0.5888
0.5701830936464881   0.5892
0.5701830936464881   0.5896
0.5701830936464881   0.59
0.5701830936464881   0.5904
0.5701830936464881   0.5908
0.5701830936464881   0.5912
0.5701830936464881   0.5916
0.5701830936464881   0.592
0.5701830936464881   0.5924
0.5737534207374327   0.5928
0.5737534207374327   0.5932
0.5737534207374327   0.5936
0.5737534207374327   0.594
0.5772669028761512   0.5944
0.5772669028761512   0.5948
0.5772669028761512   0.5952
0.5772669028761512   0.5956
0.5772669028761512   0.596
0.5772669028761512   0.5964
0.5772669028761512   0.5968
0.5772669028761512   0.5972
0.5772669028761512   0.5976
0.5807248229785978   0.598
0.5807248229785978   0.5984
0.5807248229785978   0.5988
0.5807248229785978   0.5992
0.5807248229785978   0.5996
0.5807248229785978   0.6
0.5841284284496188   0.6004
0.5841284284496188   0.6008
0.5841284284496188   0.6012
0.5841284284496188   0.6016
0.5841284284496188   0.602
0.5841284284496188   0.6024
0.5841284284496188   0.6028
0.5841284284496188   0.6032
0.587478932244   0.6036
0.587478932244   0.604
0.587478932244   0.6044
0.587478932244   0.6048
0.587478932244   0.6052
0.587478932244   0.6056
0.587478932244   0.606
0.587478932244   0.6064
0.587478932244   0.6068
0.587478932244   0.6072
0.587478932244   0.6076
0.587478932244   0.608
0.5907775139012317   0.6084
0.5907775139012317   0.6088
0.5907775139012317   0.6092
0.5907775139012317   0.6096
0.5907775139012317   0.61
0.5907775139012317   0.6104
0.594025320553635   0.6108
0.594025320553635   0.6112
0.594025320553635   0.6116
0.594025320553635   0.612
0.594025320553635   0.6124
0.594025320553635   0.6128
0.594025320553635   0.6132
0.594025320553635   0.6136
0.594025320553635   0.614
0.594025320553635   0.6144
0.594025320553635   0.6148
0.594025320553635   0.6152
0.594025320553635   0.6156
0.594025320553635   0.616
0.594025320553635   0.6164
0.5972234679076734   0.6168
0.5972234679076734   0.6172
0.5972234679076734   0.6176
0.5972234679076734   0.618
0.5972234679076734   0.6184
0.5972234679076734   0.6188
0.5972234679076734   0.6192
0.6003730411984044   0.6196
0.6003730411984044   0.62
0.6003730411984044   0.6204
0.6003730411984044   0.6208
0.6003730411984044   0.6212
0.6003730411984044   0.6216
0.6003730411984044   0.622
0.6003730411984044   0.6224
0.6034750961171595   0.6228
0.6034750961171595   0.6232
0.6034750961171595   0.6236
0.6034750961171595   0.624
0.6034750961171595   0.6244
0.6034750961171595   0.6248
0.6034750961171595   0.6252
0.6034750961171595   0.6256
0.6034750961171595   0.626
0.6034750961171595   0.6264
0.6034750961171595   0.6268
0.6034750961171595   0.6272
0.6034750961171595   0.6276
0.6065306597126334   0.628
0.6065306597126334   0.6284
0.6065306597126334   0.6288
0.6065306597126334   0.6292
0.609540731265658   0.6296
0.609540731265658   0.63
0.609540731265658   0.6304
0.609540731265658   0.6308
0.609540731265658   0.6312
0.609540731265658   0.6316
0.6125062831380046   0.632
0.6125062831380046   0.6324
0.6125062831380046   0.6328
0.6125062831380046   0.6332
0.6154282615956201   0.6336
0.6154282615956201   0.634
0.6154282615956201   0.6344
0.6154282615956201   0.6348
0.6154282615956201   0.6352
0.6154282615956201   0.6356
0.6154282615956201   0.636
0.6154282615956201   0.6364
0.6183075876067515   0.6368
0.6183075876067515   0.6372
0.6183075876067515   0.6376
0.6183075876067515   0.638
0.6183075876067515   0.6384
0.6211451576154515   0.6388
0.6211451576154515   0.6392
0.6211451576154515   0.6396
0.6211451576154515   0.64
0.6239418442909949   0.6404
0.6239418442909949   0.6408
0.6239418442909949   0.6412
0.6239418442909949   0.6416
0.6239418442909949   0.642
0.6239418442909949   0.6424
0.6239418442909949   0.6428
0.6239418442909949   0.6432
0.6239418442909949   0.6436
0.6266984972537517   0.644
0.6266984972537517   0.6444
0.6266984972537517   0.6448
0.6266984972537517   0.6452
0.6266984972537517   0.6456
0.6266984972537517   0.646
0.6294159437780914   0.6464
0.6294159437780914   0.6468
0.6294159437780914   0.6472
0.6294159437780914   0.6476
0.6294159437780914   0.648
0.6294159437780914   0.6484
0.6294159437780914   0.6488
0.6320949894728969   0.6492
0.6320949894728969   0.6496
0.6320949894728969   0.65
0.6320949894728969   0.6504
0.6320949894728969   0.6508
0.6347364189402819   0.6512
0.6347364189402819   0.6516
0.6347364189402819   0.652
0.6347364189402819   0.6524
0.6347364189402819   0.6528
0.6373409964131074   0.6532
0.6373409964131074   0.6536
0.6373409964131074   0.654
0.6373409964131074   0.6544
0.6373409964131074   0.6548
0.6373409964131074   0.6552
0.6399094663718956   0.6556
0.6399094663718956   0.656
0.6399094663718956   0.6564
0.6399094663718956   0.6568
0.6399094663718956   0.6572
0.6399094663718956   0.6576
0.6399094663718956   0.658
0.6424425541417368   0.6584
0.6424425541417368   0.6588
0.6424425541417368   0.6592
0.6424425541417368   0.6596
0.6449409664697824   0.66
0.6449409664697824   0.6604
0.6449409664697824   0.6608
0.6449409664697824   0.6612
0.647405392083911   0.6616
0.647405392083911   0.662
0.647405392083911   0.6624
0.647405392083911   0.6628
0.647405392083911   0.6632
0.6498365022331481   0.6636
0.6498365022331481   0.664
0.6498365022331481   0.6644
0.6498365022331481   0.6648
0.6498365022331481   0.6652
0.6498365022331481   0.6656
0.6498365022331481   0.666
0.6498365022331481   0.6664
0.6522349512104066   0.6668
0.6522349512104066   0.6672
0.6522349512104066   0.6676
0.6522349512104066   0.668
0.654601376858112   0.6684
0.654601376858112   0.6688
0.654601376858112   0.6692
0.654601376858112   0.6696
0.6569364010572601   0.67
0.6569364010572601   0.6704
0.6569364010572601   0.6708
0.6569364010572601   0.6712
0.6569364010572601   0.6716
0.6569364010572601   0.672
0.6569364010572601   0.6724
0.6569364010572601   0.6728
0.6569364010572601   0.6732
0.6569364010572601   0.6736
0.6569364010572601   0.674
0.6592406302004438   0.6744
0.6592406302004438   0.6748
0.6592406302004438   0.6752
0.6592406302004438   0.6756
0.6592406302004438   0.676
0.6615146556493746   0.6764
0.6615146556493746   0.6768
0.6615146556493746   0.6772
0.6615146556493746   0.6776
0.6637590541774129   0.678
0.6637590541774129   0.6784
0.6637590541774129   0.6788
0.6637590541774129   0.6792
0.6637590541774129   0.6796
0.6637590541774129   0.68
0.6637590541774129   0.6804
0.6637590541774129   0.6808
0.6637590541774129   0.6812
0.6659743883976017   0.6816
0.6659743883976017   0.682
0.6681612071766934   0.6824
0.6681612071766934   0.6828
0.6681612071766934   0.6832
0.6681612071766934   0.6836
0.6681612071766934   0.684
0.6681612071766934   0.6844
0.6703200460356393   0.6848
0.6703200460356393   0.6852
0.6703200460356393   0.6856
0.6703200460356393   0.686
0.6703200460356393   0.6864
0.6703200460356393   0.6868
0.6724514275370008   0.6872
0.6724514275370008   0.6876
0.6724514275370008   0.688
0.6724514275370008   0.6884
0.6724514275370008   0.6888
0.6724514275370008   0.6892
0.6724514275370008   0.6896
0.6745558616597268   0.69
0.6745558616597268   0.6904
0.6745558616597268   0.6908
0.6745558616597268   0.6912
0.6745558616597268   0.6916
0.6745558616597268   0.692
0.676633846161729   0.6924
0.6786858669306721   0.6928
0.6786858669306721   0.6932
0.6786858669306721   0.6936
0.6807123983233854   0.694
0.6807123983233854   0.6944
0.6807123983233854   0.6948
0.6807123983233854   0.6952
0.6807123983233854   0.6956
0.6807123983233854   0.696
0.6827139034942841   0.6964
0.6827139034942841   0.6968
0.684690834713183   0.6972
0.684690834713183   0.6976
0.684690834713183   0.698
0.684690834713183   0.6984
0.684690834713183   0.6988
0.684690834713183   0.6992
0.684690834713183   0.6996
0.684690834713183   0.7
0.684690834713183   0.7004
0.684690834713183   0.7008
0.6866436336728665   0.7012
0.6866436336728665   0.7016
0.6866436336728665   0.702
0.6866436336728665   0.7024
0.6866436336728665   0.7028
0.6866436336728665   0.7032
0.6885727317867689   0.7036
0.6885727317867689   0.704
0.6885727317867689   0.7044
0.6904785504771092   0.7048
0.6904785504771092   0.7052
0.6904785504771092   0.7056
0.6923615014538076   0.706
0.6923615014538076   0.7064
0.6923615014538076   0.7068
0.6923615014538076   0.7072
0.6923615014538076   0.7076
0.6923615014538076   0.708
0.6923615014538076   0.7084
0.6942219869845063   0.7088
0.6942219869845063   0.7092
0.6942219869845063   0.7096
0.6942219869845063   0.71
0.6942219869845063   0.7104
0.6942219869845063   0.7108
0.6960604001559996   0.7112
0.6960604001559996   0.7116
0.6960604001559996   0.712
0.6978771251273718   0.7124
0.6978771251273718   0.7128
0.6996725373751304   0.7132
0.6996725373751304   0.7136
0.6996725373751304   0.714
0.6996725373751304   0.7144
0.7014470039306097   0.7148
0.7014470039306097   0.7152
0.7014470039306097   0.7156
0.7014470039306097   0.716
0.7014470039306097   0.7164
0.7014470039306097   0.7168
0.7032008836099128   0.7172
0.7032008836099128   0.7176
0.7032008836099128   0.718
0.7032008836099128   0.7184
0.7049345272366495   0.7188
0.7049345272366495   0.7192
0.7066482778577162   0.7196
0.7066482778577162   0.72
0.7066482778577162   0.7204
0.7066482778577162   0.7208
0.7083424709523612   0.7212
0.7083424709523612   0.7216
0.7083424709523612   0.722
0.7083424709523612   0.7224
0.7083424709523612   0.7228
0.7100174346347615   0.7232
0.7116734898503364   0.7236
0.7116734898503364   0.724
0.7116734898503364   0.7244
0.7116734898503364   0.7248
0.7133109505660123   0.7252
0.7133109505660123   0.7256
0.7133109505660123   0.726
0.7133109505660123   0.7264
0.7133109505660123   0.7268
0.7133109505660123   0.7272
0.7133109505660123   0.7276
0.7133109505660123   0.728
0.7149301239546435   0.7284
0.7149301239546435   0.7288
0.7149301239546435   0.7292
0.7149301239546435   0.7296
0.7165313105737893   0.73
0.7165313105737893   0.7304
0.7165313105737893   0.7308
0.7165313105737893   0.7312
0.7165313105737893   0.7316
0.7165313105737893   0.732
0.7181148045390404   0.7324
0.7181148045390404   0.7328
0.7181148045390404   0.7332
0.7181148045390404   0.7336
0.7181148045390404   0.734
0.7196808936920782   0.7344
0.7196808936920782   0.7348
0.7196808936920782   0.7352
0.7196808936920782   0.7356
0.7196808936920782   0.736
0.7196808936920782   0.7364
0.7196808936920782   0.7368
0.7212298597636447   0.7372
0.7212298597636447   0.7376
0.7212298597636447   0.738
0.7212298597636447   0.7384
0.7227619785315977   0.7388
0.7227619785315977   0.7392
0.7227619785315977   0.7396
0.7227619785315977   0.74
0.7227619785315977   0.7404
0.7227619785315977   0.7408
0.7227619785315977   0.7412
0.7242775199742143   0.7416
0.7242775199742143   0.742
0.7242775199742143   0.7424
0.7242775199742143   0.7428
0.7257767484189029   0.7432
0.7257767484189029   0.7436
0.7257767484189029   0.744
0.7272599226864798   0.7444
0.7272599226864798   0.7448
0.7272599226864798   0.7452
0.7287272962311543   0.7456
0.7287272962311543   0.746
0.7287272962311543   0.7464
0.730179117276371   0.7468
0.7316156289466418   0.7472
0.7330370693955041   0.7476
0.7330370693955041   0.748
0.7330370693955041   0.7484
0.7330370693955041   0.7488
0.7344436719297313   0.7492
0.7358356651299203   0.7496
0.7358356651299203   0.75
0.7358356651299203   0.7504
0.7358356651299203   0.7508
0.7358356651299203   0.7512
0.7358356651299203   0.7516
0.7372132729675748   0.752
0.7372132729675748   0.7524
0.7372132729675748   0.7528
0.7372132729675748   0.7532
0.7372132729675748   0.7536
0.7372132729675748   0.754
0.7385767149187981   0.7544
0.7399262060747076   0.7548
0.7399262060747076   0.7552
0.7399262060747076   0.7556
0.7399262060747076   0.756
0.7412619572486776   0.7564
0.7412619572486776   0.7568
0.7412619572486776   0.7572
0.7412619572486776   0.7576
0.7425841750805116   0.758
0.7425841750805116   0.7584
0.7425841750805116   0.7588
0.7425841750805116   0.7592
0.7425841750805116   0.7596
0.7425841750805116   0.76
0.7438930621376464   0.7604
0.7438930621376464   0.7608
0.7438930621376464   0.7612
0.7451888170134805   0.7616
0.7451888170134805   0.762
0.7451888170134805   0.7624
0.7464716344229219   0.7628
0.7464716344229219   0.7632
0.7477417052952423   0.7636
0.7477417052952423   0.764
0.7489992168643264   0.7644
0.7489992168643264   0.7648
0.7489992168643264   0.7652
0.7489992168643264   0.7656
0.7502443527563947   0.766
0.7502443527563947   0.7664
0.7502443527563947   0.7668
0.7502443527563947   0.7672
0.7502443527563947   0.7676
0.751477293075286   0.768
0.751477293075286   0.7684
0.751477293075286   0.7688
0.751477293075286   0.7692
0.751477293075286   0.7696
0.752698214485371   0.77
0.752698214485371   0.7704
0.752698214485371   0.7708
0.752698214485371   0.7712
0.752698214485371   0.7716
0.7539072902921756   0.772
0.7539072902921756   0.7724
0.7539072902921756   0.7728
0.7539072902921756   0.7732
0.7562905819920889   0.7736
0.7562905819920889   0.774
0.7574651283969664   0.7744
0.7574651283969664   0.7748
0.7574651283969664   0.7752
0.7574651283969664   0.7756
0.7574651283969664   0.776
0.7574651283969664   0.7764
0.7586284903684212   0.7768
0.7586284903684212   0.7772
0.7586284903684212   0.7776
0.7586284903684212   0.778
0.7586284903684212   0.7784
0.7597808255517845   0.7788
0.7597808255517845   0.7792
0.7597808255517845   0.7796
0.7609222886730125   0.78
0.7609222886730125   0.7804
0.7620530316051488   0.7808
0.7620530316051488   0.7812
0.7631732034330049   0.7816
0.7631732034330049   0.782
0.7642829505161153   0.7824
0.7642829505161153   0.7828
0.7642829505161153   0.7832
0.7642829505161153   0.7836
0.7653824165500177   0.784
0.7653824165500177   0.7844
0.7664717426259106   0.7848
0.7664717426259106   0.7852
0.7664717426259106   0.7856
0.7675510672887358   0.786
0.7675510672887358   0.7864
0.7675510672887358   0.7868
0.7675510672887358   0.7872
0.7686205265937358   0.7876
0.7696802541615287   0.788
0.7696802541615287   0.7884
0.7696802541615287   0.7888
0.7696802541615287   0.7892
0.7707303812317476   0.7896
0.7707303812317476   0.79
0.7707303812317476   0.7904
0.7717710367152857   0.7908
0.7728023472451888   0.7912
0.7738244372262367   0.7916
0.7748374288832494   0.792
0.7748374288832494   0.7924
0.7768365955058757   0.7928
0.7768365955058757   0.7932
0.7768365955058757   0.7936
0.7778230044390035   0.794
0.7778230044390035   0.7944
0.7778230044390035   0.7948
0.7778230044390035   0.7952
0.7778230044390035   0.7956
0.7778230044390035   0.796
0.7788007830714049   0.7964
0.7788007830714049   0.7968
0.7788007830714049   0.7972
0.7788007830714049   0.7976
0.7797700434106819   0.798
0.7797700434106819   0.7984
0.7807308955495856   0.7988
0.7816834477063896   0.7992
0.7816834477063896   0.7996
0.7826278062642578   0.8
0.7826278062642578   0.8004
0.7826278062642578   0.8008
0.7835640758096347   0.8012


==> figures-Poisson/CDF/6.5-CDF-log.txt <==
# bumper:   6.5
# total:    3088
# positive: 2936
# negative: 152
6.14421235332821e-06   0.0003238341968911917
0.0024787521766663585   0.0006476683937823834
0.0024787521766663585   0.0009715025906735751
0.0024787521766663585   0.0012953367875647669
0.0024787521766663585   0.0016191709844559584
0.0024787521766663585   0.0019430051813471502
0.0024787521766663585   0.0022668393782383418
0.0024787521766663585   0.0025906735751295338
0.0024787521766663585   0.0029145077720207253
0.0024787521766663585   0.003238341968911917
0.0024787521766663585   0.003562176165803109
0.0024787521766663585   0.0038860103626943004
0.0024787521766663585   0.0042098445595854924
0.0024787521766663585   0.0045336787564766836
0.0024787521766663585   0.0048575129533678756
0.0024787521766663585   0.0051813471502590676
0.0024787521766663585   0.005505181347150259
0.0024787521766663585   0.005829015544041451
0.0024787521766663585   0.006152849740932643
0.0024787521766663585   0.006476683937823834
0.0024787521766663585   0.006800518134715026
0.0024787521766663585   0.007124352331606218
0.0024787521766663585   0.007448186528497409
0.0024787521766663585   0.007772020725388601
0.0024787521766663585   0.008095854922279792
0.0024787521766663585   0.008419689119170985
0.0024787521766663585   0.008743523316062176
0.0024787521766663585   0.009067357512953367
0.0024787521766663585   0.00939119170984456
0.0024787521766663585   0.009715025906735751
0.0024787521766663585   0.010038860103626942
0.0024787521766663585   0.010362694300518135
0.0024787521766663585   0.010686528497409326
0.0024787521766663585   0.011010362694300517
0.0024787521766663585   0.01133419689119171
0.0024787521766663585   0.011658031088082901
0.0024787521766663585   0.011981865284974092
0.0024787521766663585   0.012305699481865285
0.0024787521766663585   0.012629533678756476
0.0024787521766663585   0.012953367875647668
0.0024787521766663585   0.01327720207253886
0.0024787521766663585   0.013601036269430052
0.0024787521766663585   0.013924870466321243
0.0024787521766663585   0.014248704663212436
0.0024787521766663585   0.014572538860103627
0.0024787521766663585   0.014896373056994818
0.0024787521766663585   0.01522020725388601
0.0024787521766663585   0.015544041450777202
0.01831563888873418   0.015867875647668395
0.01831563888873418   0.016191709844559584
0.01831563888873418   0.016515544041450777
0.01831563888873418   0.01683937823834197
0.01831563888873418   0.01716321243523316
0.01831563888873418   0.017487046632124352
0.01831563888873418   0.017810880829015545
0.01831563888873418   0.018134715025906734
0.01831563888873418   0.018458549222797927
0.01831563888873418   0.01878238341968912
0.01831563888873418   0.01910621761658031
0.01831563888873418   0.019430051813471502
0.01831563888873418   0.019753886010362695
0.01831563888873418   0.020077720207253884
0.01831563888873418   0.020401554404145077
0.01831563888873418   0.02072538860103627
0.01831563888873418   0.02104922279792746
0.01831563888873418   0.021373056994818652
0.01831563888873418   0.021696891191709845
0.01831563888873418   0.022020725388601035
0.01831563888873418   0.022344559585492228
0.01831563888873418   0.02266839378238342
0.01831563888873418   0.02299222797927461
0.01831563888873418   0.023316062176165803
0.01831563888873418   0.023639896373056996
0.01831563888873418   0.023963730569948185
0.01831563888873418   0.024287564766839378
0.01831563888873418   0.02461139896373057
0.01831563888873418   0.02493523316062176
0.01831563888873418   0.025259067357512953
0.01831563888873418   0.025582901554404146
0.01831563888873418   0.025906735751295335
0.01831563888873418   0.026230569948186528
0.01831563888873418   0.02655440414507772
0.01831563888873418   0.02687823834196891
0.01831563888873418   0.027202072538860103
0.01831563888873418   0.027525906735751296
0.01831563888873418   0.027849740932642485
0.01831563888873418   0.028173575129533678
0.01831563888873418   0.02849740932642487
0.01831563888873418   0.02882124352331606
0.01831563888873418   0.029145077720207253
0.01831563888873418   0.029468911917098446
0.01831563888873418   0.029792746113989636
0.01831563888873418   0.03011658031088083
0.01831563888873418   0.03044041450777202
0.01831563888873418   0.03076424870466321
0.01831563888873418   0.031088082901554404
0.01831563888873418   0.031411917098445596
0.01831563888873418   0.03173575129533679
0.01831563888873418   0.03205958549222798
0.01831563888873418   0.03238341968911917
0.01831563888873418   0.03270725388601036
0.01831563888873418   0.033031088082901554
0.01831563888873418   0.03335492227979275
0.01831563888873418   0.03367875647668394
0.01831563888873418   0.03400259067357513
0.01831563888873418   0.03432642487046632
0.01831563888873418   0.03465025906735751
0.01831563888873418   0.034974093264248704
0.01831563888873418   0.0352979274611399
0.01831563888873418   0.03562176165803109
0.01831563888873418   0.03594559585492228
0.01831563888873418   0.03626943005181347
0.01831563888873418   0.03659326424870466
0.01831563888873418   0.036917098445595854
0.01831563888873418   0.03724093264248705
0.01831563888873418   0.03756476683937824
0.01831563888873418   0.03788860103626943
0.01831563888873418   0.03821243523316062
0.01831563888873418   0.03853626943005181
0.01831563888873418   0.038860103626943004
0.01831563888873418   0.0391839378238342
0.01831563888873418   0.03950777202072539
0.01831563888873418   0.03983160621761658
0.01831563888873418   0.04015544041450777
0.01831563888873418   0.04047927461139896
0.01831563888873418   0.040803108808290155
0.01831563888873418   0.04112694300518135
0.01831563888873418   0.04145077720207254
0.01831563888873418   0.04177461139896373
0.01831563888873418   0.04209844559585492
0.01831563888873418   0.04242227979274611
0.01831563888873418   0.042746113989637305
0.01831563888873418   0.0430699481865285
0.01831563888873418   0.04339378238341969
0.01831563888873418   0.043717616580310883
0.01831563888873418   0.04404145077720207
0.01831563888873418   0.04436528497409326
0.01831563888873418   0.044689119170984455
0.01831563888873418   0.04501295336787565
0.01831563888873418   0.04533678756476684
0.01831563888873418   0.045660621761658034
0.01831563888873418   0.04598445595854922
0.01831563888873418   0.04630829015544041
0.01831563888873418   0.046632124352331605
0.01831563888873418   0.0469559585492228
0.01831563888873418   0.04727979274611399
0.01831563888873418   0.047603626943005184
0.01831563888873418   0.04792746113989637
0.01831563888873418   0.04825129533678756
0.01831563888873418   0.048575129533678756
0.01831563888873418   0.04889896373056995
0.01831563888873418   0.04922279792746114
0.01831563888873418   0.049546632124352334
0.01831563888873418   0.04987046632124352
0.01831563888873418   0.05019430051813471
0.01831563888873418   0.050518134715025906
0.01831563888873418   0.0508419689119171
0.01831563888873418   0.05116580310880829
0.01831563888873418   0.051489637305699484
0.01831563888873418   0.05181347150259067
0.01831563888873418   0.05213730569948186
0.01831563888873418   0.052461139896373056
0.01831563888873418   0.05278497409326425
0.01831563888873418   0.05310880829015544
0.01831563888873418   0.053432642487046635
0.01831563888873418   0.05375647668393782
0.01831563888873418   0.05408031088082901
0.01831563888873418   0.054404145077720206
0.01831563888873418   0.0547279792746114
0.01831563888873418   0.05505181347150259
0.01831563888873418   0.055375647668393785
0.01831563888873418   0.05569948186528497
0.01831563888873418   0.056023316062176164
0.01831563888873418   0.056347150259067356
0.01831563888873418   0.05667098445595855
0.01831563888873418   0.05699481865284974
0.01831563888873418   0.057318652849740935
0.01831563888873418   0.05764248704663212
0.01831563888873418   0.057966321243523314
0.01831563888873418   0.05829015544041451
0.01831563888873418   0.0586139896373057
0.01831563888873418   0.05893782383419689
0.01831563888873418   0.059261658031088085
0.01831563888873418   0.05958549222797927
0.01831563888873418   0.059909326424870464
0.01831563888873418   0.06023316062176166
0.01831563888873418   0.06055699481865285
0.01831563888873418   0.06088082901554404
0.01831563888873418   0.061204663212435235
0.01831563888873418   0.06152849740932642
0.01831563888873418   0.061852331606217614
0.01831563888873418   0.06217616580310881
0.01831563888873418   0.0625
0.01831563888873418   0.06282383419689119
0.01831563888873418   0.06314766839378239
0.01831563888873418   0.06347150259067358
0.01831563888873418   0.06379533678756477
0.01831563888873418   0.06411917098445596
0.01831563888873418   0.06444300518134716
0.01831563888873418   0.06476683937823834
0.01831563888873418   0.06509067357512953
0.01831563888873418   0.06541450777202072
0.01831563888873418   0.06573834196891191
0.01831563888873418   0.06606217616580311
0.01831563888873418   0.0663860103626943
0.01831563888873418   0.0667098445595855
0.01831563888873418   0.06703367875647669
0.01831563888873418   0.06735751295336788
0.01831563888873418   0.06768134715025907
0.01831563888873418   0.06800518134715026
0.01831563888873418   0.06832901554404146
0.049787068367863944   0.06865284974093264
0.049787068367863944   0.06897668393782383
0.049787068367863944   0.06930051813471502
0.049787068367863944   0.06962435233160622
0.049787068367863944   0.06994818652849741
0.049787068367863944   0.0702720207253886
0.049787068367863944   0.0705958549222798
0.049787068367863944   0.07091968911917099
0.049787068367863944   0.07124352331606218
0.049787068367863944   0.07156735751295337
0.049787068367863944   0.07189119170984457
0.049787068367863944   0.07221502590673576
0.049787068367863944   0.07253886010362694
0.049787068367863944   0.07286269430051813
0.049787068367863944   0.07318652849740932
0.049787068367863944   0.07351036269430052
0.049787068367863944   0.07383419689119171
0.049787068367863944   0.0741580310880829
0.049787068367863944   0.0744818652849741
0.049787068367863944   0.07480569948186529
0.049787068367863944   0.07512953367875648
0.049787068367863944   0.07545336787564767
0.049787068367863944   0.07577720207253887
0.049787068367863944   0.07610103626943006
0.049787068367863944   0.07642487046632124
0.049787068367863944   0.07674870466321243
0.049787068367863944   0.07707253886010362
0.049787068367863944   0.07739637305699482
0.049787068367863944   0.07772020725388601
0.049787068367863944   0.0780440414507772
0.049787068367863944   0.0783678756476684
0.049787068367863944   0.07869170984455959
0.049787068367863944   0.07901554404145078
0.049787068367863944   0.07933937823834197
0.049787068367863944   0.07966321243523317
0.049787068367863944   0.07998704663212436
0.049787068367863944   0.08031088082901554
0.049787068367863944   0.08063471502590673
0.049787068367863944   0.08095854922279792
0.049787068367863944   0.08128238341968912
0.049787068367863944   0.08160621761658031
0.049787068367863944   0.0819300518134715
0.049787068367863944   0.0822538860103627
0.049787068367863944   0.08257772020725389
0.049787068367863944   0.08290155440414508
0.049787068367863944   0.08322538860103627
0.049787068367863944   0.08354922279792747
0.049787068367863944   0.08387305699481866
0.049787068367863944   0.08419689119170984
0.049787068367863944   0.08452072538860103
0.049787068367863944   0.08484455958549222
0.049787068367863944   0.08516839378238342
0.049787068367863944   0.08549222797927461
0.049787068367863944   0.0858160621761658
0.049787068367863944   0.086139896373057
0.049787068367863944   0.08646373056994819
0.049787068367863944   0.08678756476683938
0.049787068367863944   0.08711139896373057
0.049787068367863944   0.08743523316062177
0.049787068367863944   0.08775906735751296
0.049787068367863944   0.08808290155440414
0.049787068367863944   0.08840673575129533
0.049787068367863944   0.08873056994818652
0.049787068367863944   0.08905440414507772
0.049787068367863944   0.08937823834196891
0.049787068367863944   0.0897020725388601
0.049787068367863944   0.0900259067357513
0.049787068367863944   0.09034974093264249
0.049787068367863944   0.09067357512953368
0.049787068367863944   0.09099740932642487
0.049787068367863944   0.09132124352331607
0.049787068367863944   0.09164507772020726
0.049787068367863944   0.09196891191709844
0.049787068367863944   0.09229274611398963
0.049787068367863944   0.09261658031088082
0.049787068367863944   0.09294041450777202
0.049787068367863944   0.09326424870466321
0.049787068367863944   0.0935880829015544
0.049787068367863944   0.0939119170984456
0.049787068367863944   0.09423575129533679
0.049787068367863944   0.09455958549222798
0.049787068367863944   0.09488341968911918
0.049787068367863944   0.09520725388601037
0.049787068367863944   0.09553108808290156
0.049787068367863944   0.09585492227979274
0.049787068367863944   0.09617875647668393
0.049787068367863944   0.09650259067357513
0.049787068367863944   0.09682642487046632
0.049787068367863944   0.09715025906735751
0.049787068367863944   0.0974740932642487
0.049787068367863944   0.0977979274611399
0.049787068367863944   0.09812176165803109
0.049787068367863944   0.09844559585492228
0.049787068367863944   0.09876943005181348
0.049787068367863944   0.09909326424870467
0.049787068367863944   0.09941709844559586
0.049787068367863944   0.09974093264248704
0.049787068367863944   0.10006476683937823
0.049787068367863944   0.10038860103626943
0.049787068367863944   0.10071243523316062
0.049787068367863944   0.10103626943005181
0.049787068367863944   0.101360103626943
0.049787068367863944   0.1016839378238342
0.049787068367863944   0.10200777202072539
0.049787068367863944   0.10233160621761658
0.049787068367863944   0.10265544041450778
0.049787068367863944   0.10297927461139897
0.049787068367863944   0.10330310880829016
0.049787068367863944   0.10362694300518134
0.049787068367863944   0.10395077720207253
0.049787068367863944   0.10427461139896373
0.049787068367863944   0.10459844559585492
0.049787068367863944   0.10492227979274611
0.049787068367863944   0.1052461139896373
0.049787068367863944   0.1055699481865285
0.049787068367863944   0.10589378238341969
0.049787068367863944   0.10621761658031088
0.049787068367863944   0.10654145077720208
0.049787068367863944   0.10686528497409327
0.049787068367863944   0.10718911917098446
0.049787068367863944   0.10751295336787564
0.049787068367863944   0.10783678756476683
0.049787068367863944   0.10816062176165803
0.049787068367863944   0.10848445595854922
0.049787068367863944   0.10880829015544041
0.049787068367863944   0.1091321243523316
0.049787068367863944   0.1094559585492228
0.049787068367863944   0.10977979274611399
0.049787068367863944   0.11010362694300518
0.049787068367863944   0.11042746113989638
0.049787068367863944   0.11075129533678757
0.049787068367863944   0.11107512953367876
0.049787068367863944   0.11139896373056994
0.049787068367863944   0.11172279792746113
0.049787068367863944   0.11204663212435233
0.049787068367863944   0.11237046632124352
0.049787068367863944   0.11269430051813471
0.049787068367863944   0.1130181347150259
0.049787068367863944   0.1133419689119171
0.049787068367863944   0.11366580310880829
0.049787068367863944   0.11398963730569948
0.049787068367863944   0.11431347150259068
0.049787068367863944   0.11463730569948187
0.049787068367863944   0.11496113989637306
0.049787068367863944   0.11528497409326424
0.049787068367863944   0.11560880829015543
0.049787068367863944   0.11593264248704663
0.049787068367863944   0.11625647668393782
0.049787068367863944   0.11658031088082901
0.049787068367863944   0.1169041450777202
0.049787068367863944   0.1172279792746114
0.049787068367863944   0.11755181347150259
0.049787068367863944   0.11787564766839378
0.049787068367863944   0.11819948186528498
0.049787068367863944   0.11852331606217617
0.049787068367863944   0.11884715025906736
0.049787068367863944   0.11917098445595854
0.049787068367863944   0.11949481865284974
0.049787068367863944   0.11981865284974093
0.049787068367863944   0.12014248704663212
0.049787068367863944   0.12046632124352331
0.049787068367863944   0.1207901554404145
0.049787068367863944   0.1211139896373057
0.049787068367863944   0.12143782383419689
0.049787068367863944   0.12176165803108809
0.049787068367863944   0.12208549222797928
0.049787068367863944   0.12240932642487047
0.049787068367863944   0.12273316062176166
0.049787068367863944   0.12305699481865284
0.049787068367863944   0.12338082901554404
0.049787068367863944   0.12370466321243523
0.049787068367863944   0.12402849740932642
0.049787068367863944   0.12435233160621761
0.049787068367863944   0.12467616580310881
0.049787068367863944   0.125
0.049787068367863944   0.1253238341968912
0.049787068367863944   0.12564766839378239
0.049787068367863944   0.12597150259067358
0.049787068367863944   0.12629533678756477
0.049787068367863944   0.12661917098445596
0.049787068367863944   0.12694300518134716
0.049787068367863944   0.12726683937823835
0.049787068367863944   0.12759067357512954
0.049787068367863944   0.12791450777202074
0.049787068367863944   0.12823834196891193
0.049787068367863944   0.12856217616580312
0.049787068367863944   0.12888601036269431
0.049787068367863944   0.12920984455958548
0.049787068367863944   0.12953367875647667
0.049787068367863944   0.12985751295336787
0.049787068367863944   0.13018134715025906
0.049787068367863944   0.13050518134715025
0.049787068367863944   0.13082901554404144
0.049787068367863944   0.13115284974093264
0.049787068367863944   0.13147668393782383
0.049787068367863944   0.13180051813471502
0.049787068367863944   0.13212435233160622
0.049787068367863944   0.1324481865284974
0.049787068367863944   0.1327720207253886
0.049787068367863944   0.1330958549222798
0.049787068367863944   0.133419689119171
0.049787068367863944   0.13374352331606218
0.049787068367863944   0.13406735751295337
0.09071795328941251   0.13439119170984457
0.09071795328941251   0.13471502590673576
0.09071795328941251   0.13503886010362695
0.09071795328941251   0.13536269430051814
0.09071795328941251   0.13568652849740934
0.09071795328941251   0.13601036269430053
0.09071795328941251   0.13633419689119172
0.09071795328941251   0.13665803108808292
0.09071795328941251   0.13698186528497408
0.09071795328941251   0.13730569948186527
0.09071795328941251   0.13762953367875647
0.09071795328941251   0.13795336787564766
0.09071795328941251   0.13827720207253885
0.09071795328941251   0.13860103626943004
0.09071795328941251   0.13892487046632124
0.09071795328941251   0.13924870466321243
0.09071795328941251   0.13957253886010362
0.09071795328941251   0.13989637305699482
0.09071795328941251   0.140220207253886
0.09071795328941251   0.1405440414507772
0.09071795328941251   0.1408678756476684
0.09071795328941251   0.1411917098445596
0.09071795328941251   0.14151554404145078
0.09071795328941251   0.14183937823834197
0.09071795328941251   0.14216321243523317
0.09071795328941251   0.14248704663212436
0.09071795328941251   0.14281088082901555
0.09071795328941251   0.14313471502590674
0.09071795328941251   0.14345854922279794
0.09071795328941251   0.14378238341968913
0.09071795328941251   0.14410621761658032
0.09071795328941251   0.14443005181347152
0.09071795328941251   0.14475388601036268
0.09071795328941251   0.14507772020725387
0.09071795328941251   0.14540155440414507
0.09071795328941251   0.14572538860103626
0.09071795328941251   0.14604922279792745
0.09071795328941251   0.14637305699481865
0.09071795328941251   0.14669689119170984
0.09071795328941251   0.14702072538860103
0.09071795328941251   0.14734455958549222
0.09071795328941251   0.14766839378238342
0.09071795328941251   0.1479922279792746
0.09071795328941251   0.1483160621761658
0.09071795328941251   0.148639896373057
0.09071795328941251   0.1489637305699482
0.09071795328941251   0.14928756476683938
0.09071795328941251   0.14961139896373057
0.09071795328941251   0.14993523316062177
0.09071795328941251   0.15025906735751296
0.09071795328941251   0.15058290155440415
0.09071795328941251   0.15090673575129535
0.09071795328941251   0.15123056994818654
0.09071795328941251   0.15155440414507773
0.09071795328941251   0.15187823834196892
0.09071795328941251   0.15220207253886012
0.09071795328941251   0.15252590673575128
0.09071795328941251   0.15284974093264247
0.09071795328941251   0.15317357512953367
0.09071795328941251   0.15349740932642486
0.09071795328941251   0.15382124352331605
0.09071795328941251   0.15414507772020725
0.09071795328941251   0.15446891191709844
0.09071795328941251   0.15479274611398963
0.09071795328941251   0.15511658031088082
0.09071795328941251   0.15544041450777202
0.09071795328941251   0.1557642487046632
0.09071795328941251   0.1560880829015544
0.09071795328941251   0.1564119170984456
0.09071795328941251   0.1567357512953368
0.09071795328941251   0.15705958549222798
0.09071795328941251   0.15738341968911918
0.09071795328941251   0.15770725388601037
0.09071795328941251   0.15803108808290156
0.09071795328941251   0.15835492227979275
0.09071795328941251   0.15867875647668395
0.09071795328941251   0.15900259067357514
0.09071795328941251   0.15932642487046633
0.09071795328941251   0.15965025906735753
0.09071795328941251   0.15997409326424872
0.09071795328941251   0.16029792746113988
0.09071795328941251   0.16062176165803108
0.09071795328941251   0.16094559585492227
0.09071795328941251   0.16126943005181346
0.09071795328941251   0.16159326424870465
0.09071795328941251   0.16191709844559585
0.09071795328941251   0.16224093264248704
0.09071795328941251   0.16256476683937823
0.09071795328941251   0.16288860103626943
0.09071795328941251   0.16321243523316062
0.09071795328941251   0.1635362694300518
0.09071795328941251   0.163860103626943
0.09071795328941251   0.1641839378238342
0.09071795328941251   0.1645077720207254
0.09071795328941251   0.16483160621761658
0.09071795328941251   0.16515544041450778
0.09071795328941251   0.16547927461139897
0.09071795328941251   0.16580310880829016
0.09071795328941251   0.16612694300518135
0.09071795328941251   0.16645077720207255
0.09071795328941251   0.16677461139896374
0.09071795328941251   0.16709844559585493
0.09071795328941251   0.16742227979274613
0.09071795328941251   0.16774611398963732
0.09071795328941251   0.16806994818652848
0.09071795328941251   0.16839378238341968
0.09071795328941251   0.16871761658031087
0.09071795328941251   0.16904145077720206
0.09071795328941251   0.16936528497409326
0.09071795328941251   0.16968911917098445
0.09071795328941251   0.17001295336787564
0.09071795328941251   0.17033678756476683
0.09071795328941251   0.17066062176165803
0.09071795328941251   0.17098445595854922
0.09071795328941251   0.1713082901554404
0.09071795328941251   0.1716321243523316
0.09071795328941251   0.1719559585492228
0.09071795328941251   0.172279792746114
0.09071795328941251   0.17260362694300518
0.09071795328941251   0.17292746113989638
0.09071795328941251   0.17325129533678757
0.09071795328941251   0.17357512953367876
0.09071795328941251   0.17389896373056996
0.09071795328941251   0.17422279792746115
0.09071795328941251   0.17454663212435234
0.09071795328941251   0.17487046632124353
0.09071795328941251   0.17519430051813473
0.09071795328941251   0.17551813471502592
0.09071795328941251   0.17584196891191708
0.09071795328941251   0.17616580310880828
0.09071795328941251   0.17648963730569947
0.09071795328941251   0.17681347150259066
0.09071795328941251   0.17713730569948186
0.09071795328941251   0.17746113989637305
0.09071795328941251   0.17778497409326424
0.09071795328941251   0.17810880829015543
0.09071795328941251   0.17843264248704663
0.09071795328941251   0.17875647668393782
0.09071795328941251   0.179080310880829
0.09071795328941251   0.1794041450777202
0.09071795328941251   0.1797279792746114
0.09071795328941251   0.1800518134715026
0.09071795328941251   0.18037564766839378
0.09071795328941251   0.18069948186528498
0.09071795328941251   0.18102331606217617
0.09071795328941251   0.18134715025906736
0.09071795328941251   0.18167098445595856
0.09071795328941251   0.18199481865284975
0.09071795328941251   0.18231865284974094
0.09071795328941251   0.18264248704663213
0.09071795328941251   0.18296632124352333
0.09071795328941251   0.18329015544041452
0.09071795328941251   0.18361398963730569
0.09071795328941251   0.18393782383419688
0.09071795328941251   0.18426165803108807
0.09071795328941251   0.18458549222797926
0.09071795328941251   0.18490932642487046
0.09071795328941251   0.18523316062176165
0.09071795328941251   0.18555699481865284
0.09071795328941251   0.18588082901554404
0.09071795328941251   0.18620466321243523
0.09071795328941251   0.18652849740932642
0.09071795328941251   0.18685233160621761
0.09071795328941251   0.1871761658031088
0.09071795328941251   0.1875
0.09071795328941251   0.1878238341968912
0.09071795328941251   0.18814766839378239
0.09071795328941251   0.18847150259067358
0.09071795328941251   0.18879533678756477
0.09071795328941251   0.18911917098445596
0.09071795328941251   0.18944300518134716
0.09071795328941251   0.18976683937823835
0.09071795328941251   0.19009067357512954
0.09071795328941251   0.19041450777202074
0.09071795328941251   0.19073834196891193
0.09071795328941251   0.19106217616580312
0.09071795328941251   0.19138601036269431
0.09071795328941251   0.19170984455958548
0.09071795328941251   0.19203367875647667
0.09071795328941251   0.19235751295336787
0.09071795328941251   0.19268134715025906
0.09071795328941251   0.19300518134715025
0.09071795328941251   0.19332901554404144
0.09071795328941251   0.19365284974093264
0.09071795328941251   0.19397668393782383
0.09071795328941251   0.19430051813471502
0.09071795328941251   0.19462435233160622
0.09071795328941251   0.1949481865284974
0.09071795328941251   0.1952720207253886
0.09071795328941251   0.1955958549222798
0.09071795328941251   0.195919689119171
0.09071795328941251   0.19624352331606218
0.09071795328941251   0.19656735751295337
0.09071795328941251   0.19689119170984457
0.1353352832366127   0.19721502590673576
0.1353352832366127   0.19753886010362695
0.1353352832366127   0.19786269430051814
0.1353352832366127   0.19818652849740934
0.1353352832366127   0.19851036269430053
0.1353352832366127   0.19883419689119172
0.1353352832366127   0.19915803108808292
0.1353352832366127   0.19948186528497408
0.1353352832366127   0.19980569948186527
0.1353352832366127   0.20012953367875647
0.1353352832366127   0.20045336787564766
0.1353352832366127   0.20077720207253885
0.1353352832366127   0.20110103626943004
0.1353352832366127   0.20142487046632124
0.1353352832366127   0.20174870466321243
0.1353352832366127   0.20207253886010362
0.1353352832366127   0.20239637305699482
0.1353352832366127   0.202720207253886
0.1353352832366127   0.2030440414507772
0.1353352832366127   0.2033678756476684
0.1353352832366127   0.2036917098445596
0.1353352832366127   0.20401554404145078
0.1353352832366127   0.20433937823834197
0.1353352832366127   0.20466321243523317
0.1353352832366127   0.20498704663212436
0.1353352832366127   0.20531088082901555
0.1353352832366127   0.20563471502590674
0.1353352832366127   0.20595854922279794
0.1353352832366127   0.20628238341968913
0.1353352832366127   0.20660621761658032
0.1353352832366127   0.20693005181347152
0.1353352832366127   0.20725388601036268
0.1353352832366127   0.20757772020725387
0.1353352832366127   0.20790155440414507
0.1353352832366127   0.20822538860103626
0.1353352832366127   0.20854922279792745
0.1353352832366127   0.20887305699481865
0.1353352832366127   0.20919689119170984
0.1353352832366127   0.20952072538860103
0.1353352832366127   0.20984455958549222
0.1353352832366127   0.21016839378238342
0.1353352832366127   0.2104922279792746
0.1353352832366127   0.2108160621761658
0.1353352832366127   0.211139896373057
0.1353352832366127   0.2114637305699482
0.1353352832366127   0.21178756476683938
0.1353352832366127   0.21211139896373057
0.1353352832366127   0.21243523316062177
0.1353352832366127   0.21275906735751296
0.1353352832366127   0.21308290155440415
0.1353352832366127   0.21340673575129535
0.1353352832366127   0.21373056994818654
0.1353352832366127   0.21405440414507773
0.1353352832366127   0.21437823834196892
0.1353352832366127   0.21470207253886012
0.1353352832366127   0.21502590673575128
0.1353352832366127   0.21534974093264247
0.1353352832366127   0.21567357512953367
0.1353352832366127   0.21599740932642486
0.1353352832366127   0.21632124352331605
0.1353352832366127   0.21664507772020725
0.1353352832366127   0.21696891191709844
0.1353352832366127   0.21729274611398963
0.1353352832366127   0.21761658031088082
0.1353352832366127   0.21794041450777202
0.1353352832366127   0.2182642487046632
0.1353352832366127   0.2185880829015544
0.1353352832366127   0.2189119170984456
0.1353352832366127   0.2192357512953368
0.1353352832366127   0.21955958549222798
0.1353352832366127   0.21988341968911918
0.1353352832366127   0.22020725388601037
0.1353352832366127   0.22053108808290156
0.1353352832366127   0.22085492227979275
0.1353352832366127   0.22117875647668395
0.1353352832366127   0.22150259067357514
0.1353352832366127   0.22182642487046633
0.1353352832366127   0.22215025906735753
0.1353352832366127   0.22247409326424872
0.1353352832366127   0.22279792746113988
0.1353352832366127   0.22312176165803108
0.1353352832366127   0.22344559585492227
0.1353352832366127   0.22376943005181346
0.1353352832366127   0.22409326424870465
0.1353352832366127   0.22441709844559585
0.1353352832366127   0.22474093264248704
0.1353352832366127   0.22506476683937823
0.1353352832366127   0.22538860103626943
0.1353352832366127   0.22571243523316062
0.1353352832366127   0.2260362694300518
0.1353352832366127   0.226360103626943
0.1353352832366127   0.2266839378238342
0.1353352832366127   0.2270077720207254
0.1353352832366127   0.22733160621761658
0.1353352832366127   0.22765544041450778
0.1353352832366127   0.22797927461139897
0.1353352832366127   0.22830310880829016
0.1353352832366127   0.22862694300518135
0.1353352832366127   0.22895077720207255
0.1353352832366127   0.22927461139896374
0.1353352832366127   0.22959844559585493
0.1353352832366127   0.22992227979274613
0.1353352832366127   0.23024611398963732
0.1353352832366127   0.23056994818652848
0.1353352832366127   0.23089378238341968
0.1353352832366127   0.23121761658031087
0.1353352832366127   0.23154145077720206
0.1353352832366127   0.23186528497409326
0.1353352832366127   0.23218911917098445
0.1353352832366127   0.23251295336787564
0.1353352832366127   0.23283678756476683
0.1353352832366127   0.23316062176165803
0.1353352832366127   0.23348445595854922
0.1353352832366127   0.2338082901554404
0.1353352832366127   0.2341321243523316
0.1353352832366127   0.2344559585492228
0.1353352832366127   0.234779792746114
0.1353352832366127   0.23510362694300518
0.1353352832366127   0.23542746113989638
0.1353352832366127   0.23575129533678757
0.1353352832366127   0.23607512953367876
0.1353352832366127   0.23639896373056996
0.1353352832366127   0.23672279792746115
0.1353352832366127   0.23704663212435234
0.1353352832366127   0.23737046632124353
0.1353352832366127   0.23769430051813473
0.1353352832366127   0.23801813471502592
0.1353352832366127   0.23834196891191708
0.1353352832366127   0.23866580310880828
0.1353352832366127   0.23898963730569947
0.1353352832366127   0.23931347150259066
0.1353352832366127   0.23963730569948186
0.1353352832366127   0.23996113989637305
0.1353352832366127   0.24028497409326424
0.1353352832366127   0.24060880829015543
0.1353352832366127   0.24093264248704663
0.1353352832366127   0.24125647668393782
0.1353352832366127   0.241580310880829
0.1353352832366127   0.2419041450777202
0.1353352832366127   0.2422279792746114
0.1353352832366127   0.2425518134715026
0.1353352832366127   0.24287564766839378
0.1353352832366127   0.24319948186528498
0.1353352832366127   0.24352331606217617
0.1353352832366127   0.24384715025906736
0.1353352832366127   0.24417098445595856
0.1353352832366127   0.24449481865284975
0.1353352832366127   0.24481865284974094
0.1353352832366127   0.24514248704663213
0.1353352832366127   0.24546632124352333
0.1353352832366127   0.24579015544041452
0.1353352832366127   0.24611398963730569
0.1353352832366127   0.24643782383419688
0.1353352832366127   0.24676165803108807
0.1353352832366127   0.24708549222797926
0.1353352832366127   0.24740932642487046
0.1353352832366127   0.24773316062176165
0.1353352832366127   0.24805699481865284
0.1353352832366127   0.24838082901554404
0.1353352832366127   0.24870466321243523
0.1353352832366127   0.24902849740932642
0.1353352832366127   0.24935233160621761
0.1353352832366127   0.2496761658031088
0.1353352832366127   0.25
0.1353352832366127   0.2503238341968912
0.1353352832366127   0.2506476683937824
0.1353352832366127   0.2509715025906736
0.1353352832366127   0.25129533678756477
0.1353352832366127   0.25161917098445596
0.1353352832366127   0.25194300518134716
0.1353352832366127   0.25226683937823835
0.1353352832366127   0.25259067357512954
0.1353352832366127   0.25291450777202074
0.1353352832366127   0.25323834196891193
0.1353352832366127   0.2535621761658031
0.1353352832366127   0.2538860103626943
0.1353352832366127   0.2542098445595855
0.1353352832366127   0.2545336787564767
0.1353352832366127   0.2548575129533679
0.1353352832366127   0.2551813471502591
0.1800923121479524   0.2555051813471503
0.1800923121479524   0.25582901554404147
0.1800923121479524   0.25615284974093266
0.1800923121479524   0.25647668393782386
0.1800923121479524   0.25680051813471505
0.1800923121479524   0.25712435233160624
0.1800923121479524   0.25744818652849744
0.1800923121479524   0.25777202072538863
0.1800923121479524   0.25809585492227977
0.1800923121479524   0.25841968911917096
0.1800923121479524   0.25874352331606215
0.1800923121479524   0.25906735751295334
0.1800923121479524   0.25939119170984454
0.1800923121479524   0.25971502590673573
0.1800923121479524   0.2600388601036269
0.1800923121479524   0.2603626943005181
0.1800923121479524   0.2606865284974093
0.1800923121479524   0.2610103626943005
0.1800923121479524   0.2613341968911917
0.1800923121479524   0.2616580310880829
0.1800923121479524   0.2619818652849741
0.1800923121479524   0.2623056994818653
0.1800923121479524   0.26262953367875647
0.1800923121479524   0.26295336787564766
0.1800923121479524   0.26327720207253885
0.1800923121479524   0.26360103626943004
0.1800923121479524   0.26392487046632124
0.1800923121479524   0.26424870466321243
0.1800923121479524   0.2645725388601036
0.1800923121479524   0.2648963730569948
0.1800923121479524   0.265220207253886
0.1800923121479524   0.2655440414507772
0.1800923121479524   0.2658678756476684
0.1800923121479524   0.2661917098445596
0.1800923121479524   0.2665155440414508
0.1800923121479524   0.266839378238342
0.1800923121479524   0.26716321243523317
0.1800923121479524   0.26748704663212436
0.1800923121479524   0.26781088082901555
0.1800923121479524   0.26813471502590674
0.1800923121479524   0.26845854922279794
0.1800923121479524   0.26878238341968913
0.1800923121479524   0.2691062176165803
0.1800923121479524   0.2694300518134715
0.1800923121479524   0.2697538860103627
0.1800923121479524   0.2700777202072539
0.1800923121479524   0.2704015544041451
0.1800923121479524   0.2707253886010363
0.1800923121479524   0.2710492227979275
0.1800923121479524   0.2713730569948187
0.1800923121479524   0.27169689119170987
0.1800923121479524   0.27202072538860106
0.1800923121479524   0.27234455958549225
0.1800923121479524   0.27266839378238344
0.1800923121479524   0.27299222797927464
0.1800923121479524   0.27331606217616583
0.1800923121479524   0.27363989637305697
0.1800923121479524   0.27396373056994816
0.1800923121479524   0.27428756476683935
0.1800923121479524   0.27461139896373055
0.1800923121479524   0.27493523316062174
0.1800923121479524   0.27525906735751293
0.1800923121479524   0.2755829015544041
0.1800923121479524   0.2759067357512953
0.1800923121479524   0.2762305699481865
0.1800923121479524   0.2765544041450777
0.1800923121479524   0.2768782383419689
0.1800923121479524   0.2772020725388601
0.1800923121479524   0.2775259067357513
0.1800923121479524   0.2778497409326425
0.1800923121479524   0.27817357512953367
0.1800923121479524   0.27849740932642486
0.1800923121479524   0.27882124352331605
0.1800923121479524   0.27914507772020725
0.1800923121479524   0.27946891191709844
0.1800923121479524   0.27979274611398963
0.1800923121479524   0.2801165803108808
0.1800923121479524   0.280440414507772
0.1800923121479524   0.2807642487046632
0.1800923121479524   0.2810880829015544
0.1800923121479524   0.2814119170984456
0.1800923121479524   0.2817357512953368
0.1800923121479524   0.282059585492228
0.1800923121479524   0.2823834196891192
0.1800923121479524   0.28270725388601037
0.1800923121479524   0.28303108808290156
0.1800923121479524   0.28335492227979275
0.1800923121479524   0.28367875647668395
0.1800923121479524   0.28400259067357514
0.1800923121479524   0.28432642487046633
0.1800923121479524   0.2846502590673575
0.1800923121479524   0.2849740932642487
0.1800923121479524   0.2852979274611399
0.1800923121479524   0.2856217616580311
0.1800923121479524   0.2859455958549223
0.1800923121479524   0.2862694300518135
0.1800923121479524   0.2865932642487047
0.1800923121479524   0.2869170984455959
0.1800923121479524   0.28724093264248707
0.1800923121479524   0.28756476683937826
0.1800923121479524   0.28788860103626945
0.1800923121479524   0.28821243523316065
0.1800923121479524   0.28853626943005184
0.1800923121479524   0.28886010362694303
0.1800923121479524   0.28918393782383417
0.1800923121479524   0.28950777202072536
0.1800923121479524   0.28983160621761656
0.1800923121479524   0.29015544041450775
0.1800923121479524   0.29047927461139894
0.1800923121479524   0.29080310880829013
0.1800923121479524   0.2911269430051813
0.1800923121479524   0.2914507772020725
0.1800923121479524   0.2917746113989637
0.1800923121479524   0.2920984455958549
0.1800923121479524   0.2924222797927461
0.1800923121479524   0.2927461139896373
0.1800923121479524   0.2930699481865285
0.1800923121479524   0.2933937823834197
0.1800923121479524   0.29371761658031087
0.1800923121479524   0.29404145077720206
0.1800923121479524   0.29436528497409326
0.1800923121479524   0.29468911917098445
0.1800923121479524   0.29501295336787564
0.1800923121479524   0.29533678756476683
0.1800923121479524   0.295660621761658
0.1800923121479524   0.2959844559585492
0.1800923121479524   0.2963082901554404
0.1800923121479524   0.2966321243523316
0.1800923121479524   0.2969559585492228
0.1800923121479524   0.297279792746114
0.1800923121479524   0.2976036269430052
0.1800923121479524   0.2979274611398964
0.1800923121479524   0.29825129533678757
0.1800923121479524   0.29857512953367876
0.1800923121479524   0.29889896373056996
0.1800923121479524   0.29922279792746115
0.1800923121479524   0.29954663212435234
0.1800923121479524   0.29987046632124353
0.1800923121479524   0.3001943005181347
0.1800923121479524   0.3005181347150259
0.1800923121479524   0.3008419689119171
0.1800923121479524   0.3011658031088083
0.1800923121479524   0.3014896373056995
0.1800923121479524   0.3018134715025907
0.1800923121479524   0.3021373056994819
0.1800923121479524   0.3024611398963731
0.1800923121479524   0.30278497409326427
0.1800923121479524   0.30310880829015546
0.1800923121479524   0.30343264248704666
0.1800923121479524   0.30375647668393785
0.1800923121479524   0.30408031088082904
0.1800923121479524   0.30440414507772023
0.1800923121479524   0.30472797927461137
0.1800923121479524   0.30505181347150256
0.1800923121479524   0.30537564766839376
0.1800923121479524   0.30569948186528495
0.1800923121479524   0.30602331606217614
0.1800923121479524   0.30634715025906734
0.1800923121479524   0.30667098445595853
0.1800923121479524   0.3069948186528497
0.1800923121479524   0.3073186528497409
0.1800923121479524   0.3076424870466321
0.1800923121479524   0.3079663212435233
0.1800923121479524   0.3082901554404145
0.1800923121479524   0.3086139896373057
0.22313016014842982   0.3089378238341969
0.22313016014842982   0.30926165803108807
0.22313016014842982   0.30958549222797926
0.22313016014842982   0.30990932642487046
0.22313016014842982   0.31023316062176165
0.22313016014842982   0.31055699481865284
0.22313016014842982   0.31088082901554404
0.22313016014842982   0.31120466321243523
0.22313016014842982   0.3115284974093264
0.22313016014842982   0.3118523316062176
0.22313016014842982   0.3121761658031088
0.22313016014842982   0.3125
0.22313016014842982   0.3128238341968912
0.22313016014842982   0.3131476683937824
0.22313016014842982   0.3134715025906736
0.22313016014842982   0.31379533678756477
0.22313016014842982   0.31411917098445596
0.22313016014842982   0.31444300518134716
0.22313016014842982   0.31476683937823835
0.22313016014842982   0.31509067357512954
0.22313016014842982   0.31541450777202074
0.22313016014842982   0.31573834196891193
0.22313016014842982   0.3160621761658031
0.22313016014842982   0.3163860103626943
0.22313016014842982   0.3167098445595855
0.22313016014842982   0.3170336787564767
0.22313016014842982   0.3173575129533679
0.22313016014842982   0.3176813471502591
0.22313016014842982   0.3180051813471503
0.22313016014842982   0.31832901554404147
0.22313016014842982   0.31865284974093266
0.22313016014842982   0.31897668393782386
0.22313016014842982   0.31930051813471505
0.22313016014842982   0.31962435233160624
0.22313016014842982   0.31994818652849744
0.22313016014842982   0.32027202072538863
0.22313016014842982   0.32059585492227977
0.22313016014842982   0.32091968911917096
0.22313016014842982   0.32124352331606215
0.22313016014842982   0.32156735751295334
0.22313016014842982   0.32189119170984454
0.22313016014842982   0.32221502590673573
0.22313016014842982   0.3225388601036269
0.22313016014842982   0.3228626943005181
0.22313016014842982   0.3231865284974093
0.22313016014842982   0.3235103626943005
0.22313016014842982   0.3238341968911917
0.22313016014842982   0.3241580310880829
0.22313016014842982   0.3244818652849741
0.22313016014842982   0.3248056994818653
0.22313016014842982   0.32512953367875647
0.22313016014842982   0.32545336787564766
0.22313016014842982   0.32577720207253885
0.22313016014842982   0.32610103626943004
0.22313016014842982   0.32642487046632124
0.22313016014842982   0.32674870466321243
0.22313016014842982   0.3270725388601036
0.22313016014842982   0.3273963730569948
0.22313016014842982   0.327720207253886
0.22313016014842982   0.3280440414507772
0.22313016014842982   0.3283678756476684
0.22313016014842982   0.3286917098445596
0.22313016014842982   0.3290155440414508
0.22313016014842982   0.329339378238342
0.22313016014842982   0.32966321243523317
0.22313016014842982   0.32998704663212436
0.22313016014842982   0.33031088082901555
0.22313016014842982   0.33063471502590674
0.22313016014842982   0.33095854922279794
0.22313016014842982   0.33128238341968913
0.22313016014842982   0.3316062176165803
0.22313016014842982   0.3319300518134715
0.22313016014842982   0.3322538860103627
0.22313016014842982   0.3325777202072539
0.22313016014842982   0.3329015544041451
0.22313016014842982   0.3332253886010363
0.22313016014842982   0.3335492227979275
0.22313016014842982   0.3338730569948187
0.22313016014842982   0.33419689119170987
0.22313016014842982   0.33452072538860106
0.22313016014842982   0.33484455958549225
0.22313016014842982   0.33516839378238344
0.22313016014842982   0.33549222797927464
0.22313016014842982   0.33581606217616583
0.22313016014842982   0.33613989637305697
0.22313016014842982   0.33646373056994816
0.22313016014842982   0.33678756476683935
0.22313016014842982   0.33711139896373055
0.22313016014842982   0.33743523316062174
0.22313016014842982   0.33775906735751293
0.22313016014842982   0.3380829015544041
0.22313016014842982   0.3384067357512953
0.22313016014842982   0.3387305699481865
0.22313016014842982   0.3390544041450777
0.22313016014842982   0.3393782383419689
0.22313016014842982   0.3397020725388601
0.22313016014842982   0.3400259067357513
0.22313016014842982   0.3403497409326425
0.22313016014842982   0.34067357512953367
0.22313016014842982   0.34099740932642486
0.22313016014842982   0.34132124352331605
0.22313016014842982   0.34164507772020725
0.22313016014842982   0.34196891191709844
0.22313016014842982   0.34229274611398963
0.22313016014842982   0.3426165803108808
0.22313016014842982   0.342940414507772
0.22313016014842982   0.3432642487046632
0.22313016014842982   0.3435880829015544
0.22313016014842982   0.3439119170984456
0.22313016014842982   0.3442357512953368
0.22313016014842982   0.344559585492228
0.22313016014842982   0.3448834196891192
0.22313016014842982   0.34520725388601037
0.22313016014842982   0.34553108808290156
0.22313016014842982   0.34585492227979275
0.22313016014842982   0.34617875647668395
0.22313016014842982   0.34650259067357514
0.22313016014842982   0.34682642487046633
0.22313016014842982   0.3471502590673575
0.22313016014842982   0.3474740932642487
0.22313016014842982   0.3477979274611399
0.22313016014842982   0.3481217616580311
0.22313016014842982   0.3484455958549223
0.22313016014842982   0.3487694300518135
0.22313016014842982   0.3490932642487047
0.22313016014842982   0.3494170984455959
0.22313016014842982   0.34974093264248707
0.22313016014842982   0.35006476683937826
0.22313016014842982   0.35038860103626945
0.22313016014842982   0.35071243523316065
0.22313016014842982   0.35103626943005184
0.22313016014842982   0.35136010362694303
0.22313016014842982   0.35168393782383417
0.22313016014842982   0.35200777202072536
0.22313016014842982   0.35233160621761656
0.22313016014842982   0.35265544041450775
0.22313016014842982   0.35297927461139894
0.22313016014842982   0.35330310880829013
0.22313016014842982   0.3536269430051813
0.22313016014842982   0.3539507772020725
0.22313016014842982   0.3542746113989637
0.22313016014842982   0.3545984455958549
0.26359713811572677   0.3549222797927461
0.26359713811572677   0.3552461139896373
0.26359713811572677   0.3555699481865285
0.26359713811572677   0.3558937823834197
0.26359713811572677   0.35621761658031087
0.26359713811572677   0.35654145077720206
0.26359713811572677   0.35686528497409326
0.26359713811572677   0.35718911917098445
0.26359713811572677   0.35751295336787564
0.26359713811572677   0.35783678756476683
0.26359713811572677   0.358160621761658
0.26359713811572677   0.3584844559585492
0.26359713811572677   0.3588082901554404
0.26359713811572677   0.3591321243523316
0.26359713811572677   0.3594559585492228
0.26359713811572677   0.359779792746114
0.26359713811572677   0.3601036269430052
0.26359713811572677   0.3604274611398964
0.26359713811572677   0.36075129533678757
0.26359713811572677   0.36107512953367876
0.26359713811572677   0.36139896373056996
0.26359713811572677   0.36172279792746115
0.26359713811572677   0.36204663212435234
0.26359713811572677   0.36237046632124353
0.26359713811572677   0.3626943005181347
0.26359713811572677   0.3630181347150259
0.26359713811572677   0.3633419689119171
0.26359713811572677   0.3636658031088083
0.26359713811572677   0.3639896373056995
0.26359713811572677   0.3643134715025907
0.26359713811572677   0.3646373056994819
0.26359713811572677   0.3649611398963731
0.26359713811572677   0.36528497409326427
0.26359713811572677   0.36560880829015546
0.26359713811572677   0.36593264248704666
0.26359713811572677   0.36625647668393785
0.26359713811572677   0.36658031088082904
0.26359713811572677   0.36690414507772023
0.26359713811572677   0.36722797927461137
0.26359713811572677   0.36755181347150256
0.26359713811572677   0.36787564766839376
0.26359713811572677   0.36819948186528495
0.26359713811572677   0.36852331606217614
0.26359713811572677   0.36884715025906734
0.26359713811572677   0.36917098445595853
0.26359713811572677   0.3694948186528497
0.26359713811572677   0.3698186528497409
0.26359713811572677   0.3701424870466321
0.26359713811572677   0.3704663212435233
0.26359713811572677   0.3707901554404145
0.26359713811572677   0.3711139896373057
0.26359713811572677   0.3714378238341969
0.26359713811572677   0.37176165803108807
0.26359713811572677   0.37208549222797926
0.26359713811572677   0.37240932642487046
0.26359713811572677   0.37273316062176165
0.26359713811572677   0.37305699481865284
0.26359713811572677   0.37338082901554404
0.26359713811572677   0.37370466321243523
0.26359713811572677   0.3740284974093264
0.26359713811572677   0.3743523316062176
0.26359713811572677   0.3746761658031088
0.26359713811572677   0.375
0.26359713811572677   0.3753238341968912
0.26359713811572677   0.3756476683937824
0.26359713811572677   0.3759715025906736
0.26359713811572677   0.37629533678756477
0.26359713811572677   0.37661917098445596
0.26359713811572677   0.37694300518134716
0.26359713811572677   0.37726683937823835
0.26359713811572677   0.37759067357512954
0.26359713811572677   0.37791450777202074
0.26359713811572677   0.37823834196891193
0.26359713811572677   0.3785621761658031
0.26359713811572677   0.3788860103626943
0.26359713811572677   0.3792098445595855
0.26359713811572677   0.3795336787564767
0.26359713811572677   0.3798575129533679
0.26359713811572677   0.3801813471502591
0.26359713811572677   0.3805051813471503
0.26359713811572677   0.38082901554404147
0.26359713811572677   0.38115284974093266
0.26359713811572677   0.38147668393782386
0.26359713811572677   0.38180051813471505
0.26359713811572677   0.38212435233160624
0.26359713811572677   0.38244818652849744
0.26359713811572677   0.38277202072538863
0.26359713811572677   0.38309585492227977
0.26359713811572677   0.38341968911917096
0.26359713811572677   0.38374352331606215
0.26359713811572677   0.38406735751295334
0.26359713811572677   0.38439119170984454
0.26359713811572677   0.38471502590673573
0.26359713811572677   0.3850388601036269
0.26359713811572677   0.3853626943005181
0.26359713811572677   0.3856865284974093
0.26359713811572677   0.3860103626943005
0.26359713811572677   0.3863341968911917
0.26359713811572677   0.3866580310880829
0.26359713811572677   0.3869818652849741
0.26359713811572677   0.3873056994818653
0.26359713811572677   0.38762953367875647
0.26359713811572677   0.38795336787564766
0.26359713811572677   0.38827720207253885
0.26359713811572677   0.38860103626943004
0.26359713811572677   0.38892487046632124
0.26359713811572677   0.38924870466321243
0.26359713811572677   0.3895725388601036
0.26359713811572677   0.3898963730569948
0.26359713811572677   0.390220207253886
0.26359713811572677   0.3905440414507772
0.26359713811572677   0.3908678756476684
0.26359713811572677   0.3911917098445596
0.26359713811572677   0.3915155440414508
0.26359713811572677   0.391839378238342
0.30119421191220214   0.39216321243523317
0.30119421191220214   0.39248704663212436
0.30119421191220214   0.39281088082901555
0.30119421191220214   0.39313471502590674
0.30119421191220214   0.39345854922279794
0.30119421191220214   0.39378238341968913
0.30119421191220214   0.3941062176165803
0.30119421191220214   0.3944300518134715
0.30119421191220214   0.3947538860103627
0.30119421191220214   0.3950777202072539
0.30119421191220214   0.3954015544041451
0.30119421191220214   0.3957253886010363
0.30119421191220214   0.3960492227979275
0.30119421191220214   0.3963730569948187
0.30119421191220214   0.39669689119170987
0.30119421191220214   0.39702072538860106
0.30119421191220214   0.39734455958549225
0.30119421191220214   0.39766839378238344
0.30119421191220214   0.39799222797927464
0.30119421191220214   0.39831606217616583
0.30119421191220214   0.39863989637305697
0.30119421191220214   0.39896373056994816
0.30119421191220214   0.39928756476683935
0.30119421191220214   0.39961139896373055
0.30119421191220214   0.39993523316062174
0.30119421191220214   0.40025906735751293
0.30119421191220214   0.4005829015544041
0.30119421191220214   0.4009067357512953
0.30119421191220214   0.4012305699481865
0.30119421191220214   0.4015544041450777
0.30119421191220214   0.4018782383419689
0.30119421191220214   0.4022020725388601
0.30119421191220214   0.4025259067357513
0.30119421191220214   0.4028497409326425
0.30119421191220214   0.40317357512953367
0.30119421191220214   0.40349740932642486
0.30119421191220214   0.40382124352331605
0.30119421191220214   0.40414507772020725
0.30119421191220214   0.40446891191709844
0.30119421191220214   0.40479274611398963
0.30119421191220214   0.4051165803108808
0.30119421191220214   0.405440414507772
0.30119421191220214   0.4057642487046632
0.30119421191220214   0.4060880829015544
0.30119421191220214   0.4064119170984456
0.30119421191220214   0.4067357512953368
0.30119421191220214   0.407059585492228
0.30119421191220214   0.4073834196891192
0.30119421191220214   0.40770725388601037
0.30119421191220214   0.40803108808290156
0.30119421191220214   0.40835492227979275
0.30119421191220214   0.40867875647668395
0.30119421191220214   0.40900259067357514
0.30119421191220214   0.40932642487046633
0.30119421191220214   0.4096502590673575
0.30119421191220214   0.4099740932642487
0.30119421191220214   0.4102979274611399
0.30119421191220214   0.4106217616580311
0.30119421191220214   0.4109455958549223
0.30119421191220214   0.4112694300518135
0.30119421191220214   0.4115932642487047
0.30119421191220214   0.4119170984455959
0.30119421191220214   0.41224093264248707
0.30119421191220214   0.41256476683937826
0.30119421191220214   0.41288860103626945
0.30119421191220214   0.41321243523316065
0.30119421191220214   0.41353626943005184
0.30119421191220214   0.41386010362694303
0.30119421191220214   0.41418393782383417
0.30119421191220214   0.41450777202072536
0.30119421191220214   0.41483160621761656
0.30119421191220214   0.41515544041450775
0.30119421191220214   0.41547927461139894
0.30119421191220214   0.41580310880829013
0.30119421191220214   0.4161269430051813
0.30119421191220214   0.4164507772020725
0.30119421191220214   0.4167746113989637
0.30119421191220214   0.4170984455958549
0.30119421191220214   0.4174222797927461
0.30119421191220214   0.4177461139896373
0.30119421191220214   0.4180699481865285
0.30119421191220214   0.4183937823834197
0.30119421191220214   0.41871761658031087
0.30119421191220214   0.41904145077720206
0.30119421191220214   0.41936528497409326
0.30119421191220214   0.41968911917098445
0.30119421191220214   0.42001295336787564
0.30119421191220214   0.42033678756476683
0.30119421191220214   0.420660621761658
0.30119421191220214   0.4209844559585492
0.30119421191220214   0.4213082901554404
0.30119421191220214   0.4216321243523316
0.30119421191220214   0.4219559585492228
0.30119421191220214   0.422279792746114
0.30119421191220214   0.4226036269430052
0.30119421191220214   0.4229274611398964
0.3359109812391624   0.42325129533678757
0.3359109812391624   0.42357512953367876
0.3359109812391624   0.42389896373056996
0.3359109812391624   0.42422279792746115
0.3359109812391624   0.42454663212435234
0.3359109812391624   0.42487046632124353
0.3359109812391624   0.4251943005181347
0.3359109812391624   0.4255181347150259
0.3359109812391624   0.4258419689119171
0.3359109812391624   0.4261658031088083
0.3359109812391624   0.4264896373056995
0.3359109812391624   0.4268134715025907
0.3359109812391624   0.4271373056994819
0.3359109812391624   0.4274611398963731
0.3359109812391624   0.42778497409326427
0.3359109812391624   0.42810880829015546
0.3359109812391624   0.42843264248704666
0.3359109812391624   0.42875647668393785
0.3359109812391624   0.42908031088082904
0.3359109812391624   0.42940414507772023
0.3359109812391624   0.42972797927461137
0.3359109812391624   0.43005181347150256
0.3359109812391624   0.43037564766839376
0.3359109812391624   0.43069948186528495
0.3359109812391624   0.43102331606217614
0.3359109812391624   0.43134715025906734
0.3359109812391624   0.43167098445595853
0.3359109812391624   0.4319948186528497
0.3359109812391624   0.4323186528497409
0.3359109812391624   0.4326424870466321
0.3359109812391624   0.4329663212435233
0.3359109812391624   0.4332901554404145
0.3359109812391624   0.4336139896373057
0.3359109812391624   0.4339378238341969
0.3359109812391624   0.43426165803108807
0.3359109812391624   0.43458549222797926
0.3359109812391624   0.43490932642487046
0.3359109812391624   0.43523316062176165
0.3359109812391624   0.43555699481865284
0.3359109812391624   0.43588082901554404
0.3359109812391624   0.43620466321243523
0.3359109812391624   0.4365284974093264
0.3359109812391624   0.4368523316062176
0.3359109812391624   0.4371761658031088
0.3359109812391624   0.4375
0.3359109812391624   0.4378238341968912
0.3359109812391624   0.4381476683937824
0.3359109812391624   0.4384715025906736
0.3359109812391624   0.43879533678756477
0.3359109812391624   0.43911917098445596
0.3359109812391624   0.43944300518134716
0.3359109812391624   0.43976683937823835
0.3359109812391624   0.44009067357512954
0.3359109812391624   0.44041450777202074
0.3359109812391624   0.44073834196891193
0.3359109812391624   0.4410621761658031
0.3359109812391624   0.4413860103626943
0.3359109812391624   0.4417098445595855
0.3359109812391624   0.4420336787564767
0.3359109812391624   0.4423575129533679
0.3359109812391624   0.4426813471502591
0.3359109812391624   0.4430051813471503
0.3359109812391624   0.44332901554404147
0.3359109812391624   0.44365284974093266
0.3359109812391624   0.44397668393782386
0.3359109812391624   0.44430051813471505
0.3359109812391624   0.44462435233160624
0.3359109812391624   0.44494818652849744
0.3359109812391624   0.44527202072538863
0.3359109812391624   0.44559585492227977
0.3359109812391624   0.44591968911917096
0.3359109812391624   0.44624352331606215
0.3359109812391624   0.44656735751295334
0.3359109812391624   0.44689119170984454
0.3359109812391624   0.44721502590673573
0.3359109812391624   0.4475388601036269
0.3359109812391624   0.4478626943005181
0.3359109812391624   0.4481865284974093
0.3359109812391624   0.4485103626943005
0.3359109812391624   0.4488341968911917
0.3359109812391624   0.4491580310880829
0.3359109812391624   0.4494818652849741
0.3359109812391624   0.4498056994818653
0.3359109812391624   0.45012953367875647
0.3359109812391624   0.45045336787564766
0.3359109812391624   0.45077720207253885
0.3359109812391624   0.45110103626943004
0.3359109812391624   0.45142487046632124
0.3359109812391624   0.45174870466321243
0.3359109812391624   0.4520725388601036
0.3359109812391624   0.4523963730569948
0.3359109812391624   0.452720207253886
0.3359109812391624   0.4530440414507772
0.3359109812391624   0.4533678756476684
0.3359109812391624   0.4536917098445596
0.36787944117144233   0.4540155440414508
0.36787944117144233   0.454339378238342
0.36787944117144233   0.45466321243523317
0.36787944117144233   0.45498704663212436
0.36787944117144233   0.45531088082901555
0.36787944117144233   0.45563471502590674
0.36787944117144233   0.45595854922279794
0.36787944117144233   0.45628238341968913
0.36787944117144233   0.4566062176165803
0.36787944117144233   0.4569300518134715
0.36787944117144233   0.4572538860103627
0.36787944117144233   0.4575777202072539
0.36787944117144233   0.4579015544041451
0.36787944117144233   0.4582253886010363
0.36787944117144233   0.4585492227979275
0.36787944117144233   0.4588730569948187
0.36787944117144233   0.45919689119170987
0.36787944117144233   0.45952072538860106
0.36787944117144233   0.45984455958549225
0.36787944117144233   0.46016839378238344
0.36787944117144233   0.46049222797927464
0.36787944117144233   0.46081606217616583
0.36787944117144233   0.46113989637305697
0.36787944117144233   0.46146373056994816
0.36787944117144233   0.46178756476683935
0.36787944117144233   0.46211139896373055
0.36787944117144233   0.46243523316062174
0.36787944117144233   0.46275906735751293
0.36787944117144233   0.4630829015544041
0.36787944117144233   0.4634067357512953
0.36787944117144233   0.4637305699481865
0.36787944117144233   0.4640544041450777
0.36787944117144233   0.4643782383419689
0.36787944117144233   0.4647020725388601
0.36787944117144233   0.4650259067357513
0.36787944117144233   0.4653497409326425
0.36787944117144233   0.46567357512953367
0.36787944117144233   0.46599740932642486
0.36787944117144233   0.46632124352331605
0.36787944117144233   0.46664507772020725
0.36787944117144233   0.46696891191709844
0.36787944117144233   0.46729274611398963
0.36787944117144233   0.4676165803108808
0.36787944117144233   0.467940414507772
0.36787944117144233   0.4682642487046632
0.36787944117144233   0.4685880829015544
0.36787944117144233   0.4689119170984456
0.36787944117144233   0.4692357512953368
0.36787944117144233   0.469559585492228
0.36787944117144233   0.4698834196891192
0.36787944117144233   0.47020725388601037
0.36787944117144233   0.47053108808290156
0.36787944117144233   0.47085492227979275
0.36787944117144233   0.47117875647668395
0.36787944117144233   0.47150259067357514
0.36787944117144233   0.47182642487046633
0.36787944117144233   0.4721502590673575
0.36787944117144233   0.4724740932642487
0.36787944117144233   0.4727979274611399
0.36787944117144233   0.4731217616580311
0.36787944117144233   0.4734455958549223
0.36787944117144233   0.4737694300518135
0.36787944117144233   0.4740932642487047
0.36787944117144233   0.4744170984455959
0.36787944117144233   0.47474093264248707
0.36787944117144233   0.47506476683937826
0.36787944117144233   0.47538860103626945
0.36787944117144233   0.47571243523316065
0.36787944117144233   0.47603626943005184
0.36787944117144233   0.47636010362694303
0.36787944117144233   0.47668393782383417
0.36787944117144233   0.47700777202072536
0.36787944117144233   0.47733160621761656
0.36787944117144233   0.47765544041450775
0.36787944117144233   0.47797927461139894
0.36787944117144233   0.47830310880829013
0.36787944117144233   0.4786269430051813
0.36787944117144233   0.4789507772020725
0.36787944117144233   0.4792746113989637
0.36787944117144233   0.4795984455958549
0.36787944117144233   0.4799222797927461
0.39729471319771126   0.4802461139896373
0.39729471319771126   0.4805699481865285
0.39729471319771126   0.4808937823834197
0.39729471319771126   0.48121761658031087
0.39729471319771126   0.48154145077720206
0.39729471319771126   0.48186528497409326
0.39729471319771126   0.48218911917098445
0.39729471319771126   0.48251295336787564
0.39729471319771126   0.48283678756476683
0.39729471319771126   0.483160621761658
0.39729471319771126   0.4834844559585492
0.39729471319771126   0.4838082901554404
0.39729471319771126   0.4841321243523316
0.39729471319771126   0.4844559585492228
0.39729471319771126   0.484779792746114
0.39729471319771126   0.4851036269430052
0.39729471319771126   0.4854274611398964
0.39729471319771126   0.48575129533678757
0.39729471319771126   0.48607512953367876
0.39729471319771126   0.48639896373056996
0.39729471319771126   0.48672279792746115
0.39729471319771126   0.48704663212435234
0.39729471319771126   0.48737046632124353
0.39729471319771126   0.4876943005181347
0.39729471319771126   0.4880181347150259
0.39729471319771126   0.4883419689119171
0.39729471319771126   0.4886658031088083
0.39729471319771126   0.4889896373056995
0.39729471319771126   0.4893134715025907
0.39729471319771126   0.4896373056994819
0.39729471319771126   0.4899611398963731
0.39729471319771126   0.49028497409326427
0.39729471319771126   0.49060880829015546
0.39729471319771126   0.49093264248704666
0.39729471319771126   0.49125647668393785
0.39729471319771126   0.49158031088082904
0.39729471319771126   0.49190414507772023
0.39729471319771126   0.49222797927461137
0.39729471319771126   0.49255181347150256
0.39729471319771126   0.49287564766839376
0.39729471319771126   0.49319948186528495
0.39729471319771126   0.49352331606217614
0.39729471319771126   0.49384715025906734
0.39729471319771126   0.49417098445595853
0.39729471319771126   0.4944948186528497
0.39729471319771126   0.4948186528497409
0.39729471319771126   0.4951424870466321
0.39729471319771126   0.4954663212435233
0.39729471319771126   0.4957901554404145
0.39729471319771126   0.4961139896373057
0.39729471319771126   0.4964378238341969
0.39729471319771126   0.49676165803108807
0.39729471319771126   0.49708549222797926
0.39729471319771126   0.49740932642487046
0.39729471319771126   0.49773316062176165
0.39729471319771126   0.49805699481865284
0.39729471319771126   0.49838082901554404
0.39729471319771126   0.49870466321243523
0.39729471319771126   0.4990284974093264
0.39729471319771126   0.4993523316062176
0.39729471319771126   0.4996761658031088
0.39729471319771126   0.5
0.39729471319771126   0.5003238341968912
0.39729471319771126   0.5006476683937824
0.39729471319771126   0.5009715025906736
0.39729471319771126   0.5012953367875648
0.39729471319771126   0.501619170984456
0.39729471319771126   0.5019430051813472
0.39729471319771126   0.5022668393782384
0.39729471319771126   0.5025906735751295
0.39729471319771126   0.5029145077720207
0.39729471319771126   0.5032383419689119
0.39729471319771126   0.5035621761658031
0.39729471319771126   0.5038860103626943
0.39729471319771126   0.5042098445595855
0.39729471319771126   0.5045336787564767
0.42437284567695   0.5048575129533679
0.42437284567695   0.5051813471502591
0.42437284567695   0.5055051813471503
0.42437284567695   0.5058290155440415
0.42437284567695   0.5061528497409327
0.42437284567695   0.5064766839378239
0.42437284567695   0.506800518134715
0.42437284567695   0.5071243523316062
0.42437284567695   0.5074481865284974
0.42437284567695   0.5077720207253886
0.42437284567695   0.5080958549222798
0.42437284567695   0.508419689119171
0.42437284567695   0.5087435233160622
0.42437284567695   0.5090673575129534
0.42437284567695   0.5093911917098446
0.42437284567695   0.5097150259067358
0.42437284567695   0.510038860103627
0.42437284567695   0.5103626943005182
0.42437284567695   0.5106865284974094
0.42437284567695   0.5110103626943006
0.42437284567695   0.5113341968911918
0.42437284567695   0.5116580310880829
0.42437284567695   0.5119818652849741
0.42437284567695   0.5123056994818653
0.42437284567695   0.5126295336787565
0.42437284567695   0.5129533678756477
0.42437284567695   0.5132772020725389
0.42437284567695   0.5136010362694301
0.42437284567695   0.5139248704663213
0.42437284567695   0.5142487046632125
0.42437284567695   0.5145725388601037
0.42437284567695   0.5148963730569949
0.42437284567695   0.5152202072538861
0.42437284567695   0.5155440414507773
0.42437284567695   0.5158678756476683
0.42437284567695   0.5161917098445595
0.42437284567695   0.5165155440414507
0.42437284567695   0.5168393782383419
0.42437284567695   0.5171632124352331
0.42437284567695   0.5174870466321243
0.42437284567695   0.5178108808290155
0.42437284567695   0.5181347150259067
0.42437284567695   0.5184585492227979
0.42437284567695   0.5187823834196891
0.42437284567695   0.5191062176165803
0.42437284567695   0.5194300518134715
0.42437284567695   0.5197538860103627
0.42437284567695   0.5200777202072538
0.42437284567695   0.520401554404145
0.42437284567695   0.5207253886010362
0.42437284567695   0.5210492227979274
0.42437284567695   0.5213730569948186
0.42437284567695   0.5216968911917098
0.42437284567695   0.522020725388601
0.42437284567695   0.5223445595854922
0.42437284567695   0.5226683937823834
0.42437284567695   0.5229922279792746
0.42437284567695   0.5233160621761658
0.42437284567695   0.523639896373057
0.42437284567695   0.5239637305699482
0.42437284567695   0.5242875647668394
0.44932896411722156   0.5246113989637305
0.44932896411722156   0.5249352331606217
0.44932896411722156   0.5252590673575129
0.44932896411722156   0.5255829015544041
0.44932896411722156   0.5259067357512953
0.44932896411722156   0.5262305699481865
0.44932896411722156   0.5265544041450777
0.44932896411722156   0.5268782383419689
0.44932896411722156   0.5272020725388601
0.44932896411722156   0.5275259067357513
0.44932896411722156   0.5278497409326425
0.44932896411722156   0.5281735751295337
0.44932896411722156   0.5284974093264249
0.44932896411722156   0.528821243523316
0.44932896411722156   0.5291450777202072
0.44932896411722156   0.5294689119170984
0.44932896411722156   0.5297927461139896
0.44932896411722156   0.5301165803108808
0.44932896411722156   0.530440414507772
0.44932896411722156   0.5307642487046632
0.44932896411722156   0.5310880829015544
0.44932896411722156   0.5314119170984456
0.44932896411722156   0.5317357512953368
0.44932896411722156   0.532059585492228
0.44932896411722156   0.5323834196891192
0.44932896411722156   0.5327072538860104
0.44932896411722156   0.5330310880829016
0.44932896411722156   0.5333549222797928
0.44932896411722156   0.533678756476684
0.44932896411722156   0.5340025906735751
0.44932896411722156   0.5343264248704663
0.44932896411722156   0.5346502590673575
0.44932896411722156   0.5349740932642487
0.44932896411722156   0.5352979274611399
0.44932896411722156   0.5356217616580311
0.44932896411722156   0.5359455958549223
0.44932896411722156   0.5362694300518135
0.44932896411722156   0.5365932642487047
0.44932896411722156   0.5369170984455959
0.44932896411722156   0.5372409326424871
0.44932896411722156   0.5375647668393783
0.44932896411722156   0.5378886010362695
0.44932896411722156   0.5382124352331606
0.44932896411722156   0.5385362694300518
0.44932896411722156   0.538860103626943
0.44932896411722156   0.5391839378238342
0.44932896411722156   0.5395077720207254
0.44932896411722156   0.5398316062176166
0.44932896411722156   0.5401554404145078
0.44932896411722156   0.540479274611399
0.44932896411722156   0.5408031088082902
0.44932896411722156   0.5411269430051814
0.44932896411722156   0.5414507772020726
0.44932896411722156   0.5417746113989638
0.44932896411722156   0.542098445595855
0.44932896411722156   0.5424222797927462
0.44932896411722156   0.5427461139896373
0.44932896411722156   0.5430699481865285
0.44932896411722156   0.5433937823834197
0.44932896411722156   0.5437176165803109
0.44932896411722156   0.5440414507772021
0.44932896411722156   0.5443652849740933
0.44932896411722156   0.5446891191709845
0.44932896411722156   0.5450129533678757
0.44932896411722156   0.5453367875647669
0.4723665527410147   0.5456606217616581
0.4723665527410147   0.5459844559585493
0.4723665527410147   0.5463082901554405
0.4723665527410147   0.5466321243523317
0.4723665527410147   0.5469559585492227
0.4723665527410147   0.5472797927461139
0.4723665527410147   0.5476036269430051
0.4723665527410147   0.5479274611398963
0.4723665527410147   0.5482512953367875
0.4723665527410147   0.5485751295336787
0.4723665527410147   0.5488989637305699
0.4723665527410147   0.5492227979274611
0.4723665527410147   0.5495466321243523
0.4723665527410147   0.5498704663212435
0.4723665527410147   0.5501943005181347
0.4723665527410147   0.5505181347150259
0.4723665527410147   0.5508419689119171
0.4723665527410147   0.5511658031088082
0.4723665527410147   0.5514896373056994
0.4723665527410147   0.5518134715025906
0.4723665527410147   0.5521373056994818
0.4723665527410147   0.552461139896373
0.4723665527410147   0.5527849740932642
0.4723665527410147   0.5531088082901554
0.4723665527410147   0.5534326424870466
0.4723665527410147   0.5537564766839378
0.4723665527410147   0.554080310880829
0.4723665527410147   0.5544041450777202
0.4723665527410147   0.5547279792746114
0.4723665527410147   0.5550518134715026
0.4723665527410147   0.5553756476683938
0.4723665527410147   0.555699481865285
0.4723665527410147   0.5560233160621761
0.4723665527410147   0.5563471502590673
0.4723665527410147   0.5566709844559585
0.4723665527410147   0.5569948186528497
0.4723665527410147   0.5573186528497409
0.4723665527410147   0.5576424870466321
0.4723665527410147   0.5579663212435233
0.4723665527410147   0.5582901554404145
0.4723665527410147   0.5586139896373057
0.4723665527410147   0.5589378238341969
0.4723665527410147   0.5592616580310881
0.4723665527410147   0.5595854922279793
0.4723665527410147   0.5599093264248705
0.4723665527410147   0.5602331606217616
0.4723665527410147   0.5605569948186528
0.4723665527410147   0.560880829015544
0.4723665527410147   0.5612046632124352
0.4723665527410147   0.5615284974093264
0.4723665527410147   0.5618523316062176
0.4723665527410147   0.5621761658031088
0.4723665527410147   0.5625
0.4723665527410147   0.5628238341968912
0.4723665527410147   0.5631476683937824
0.4723665527410147   0.5634715025906736
0.4936727883891303   0.5637953367875648
0.4936727883891303   0.564119170984456
0.4936727883891303   0.5644430051813472
0.4936727883891303   0.5647668393782384
0.4936727883891303   0.5650906735751295
0.4936727883891303   0.5654145077720207
0.4936727883891303   0.5657383419689119
0.4936727883891303   0.5660621761658031
0.4936727883891303   0.5663860103626943
0.4936727883891303   0.5667098445595855
0.4936727883891303   0.5670336787564767
0.4936727883891303   0.5673575129533679
0.4936727883891303   0.5676813471502591
0.4936727883891303   0.5680051813471503
0.4936727883891303   0.5683290155440415
0.4936727883891303   0.5686528497409327
0.4936727883891303   0.5689766839378239
0.4936727883891303   0.569300518134715
0.4936727883891303   0.5696243523316062
0.4936727883891303   0.5699481865284974
0.4936727883891303   0.5702720207253886
0.4936727883891303   0.5705958549222798
0.4936727883891303   0.570919689119171
0.4936727883891303   0.5712435233160622
0.4936727883891303   0.5715673575129534
0.4936727883891303   0.5718911917098446
0.4936727883891303   0.5722150259067358
0.4936727883891303   0.572538860103627
0.4936727883891303   0.5728626943005182
0.4936727883891303   0.5731865284974094
0.4936727883891303   0.5735103626943006
0.4936727883891303   0.5738341968911918
0.4936727883891303   0.5741580310880829
0.4936727883891303   0.5744818652849741
0.4936727883891303   0.5748056994818653
0.4936727883891303   0.5751295336787565
0.4936727883891303   0.5754533678756477
0.4936727883891303   0.5757772020725389
0.4936727883891303   0.5761010362694301
0.4936727883891303   0.5764248704663213
0.4936727883891303   0.5767487046632125
0.4936727883891303   0.5770725388601037
0.4936727883891303   0.5773963730569949
0.4936727883891303   0.5777202072538861
0.4936727883891303   0.5780440414507773
0.4936727883891303   0.5783678756476683
0.4936727883891303   0.5786917098445595
0.4936727883891303   0.5790155440414507
0.4936727883891303   0.5793393782383419
0.4936727883891303   0.5796632124352331
0.4936727883891303   0.5799870466321243
0.4936727883891303   0.5803108808290155
0.513417119032592   0.5806347150259067
0.513417119032592   0.5809585492227979
0.513417119032592   0.5812823834196891
0.513417119032592   0.5816062176165803
0.513417119032592   0.5819300518134715
0.513417119032592   0.5822538860103627
0.513417119032592   0.5825777202072538
0.513417119032592   0.582901554404145
0.513417119032592   0.5832253886010362
0.513417119032592   0.5835492227979274
0.513417119032592   0.5838730569948186
0.513417119032592   0.5841968911917098
0.513417119032592   0.584520725388601
0.513417119032592   0.5848445595854922
0.513417119032592   0.5851683937823834
0.513417119032592   0.5854922279792746
0.513417119032592   0.5858160621761658
0.513417119032592   0.586139896373057
0.513417119032592   0.5864637305699482
0.513417119032592   0.5867875647668394
0.513417119032592   0.5871113989637305
0.513417119032592   0.5874352331606217
0.513417119032592   0.5877590673575129
0.513417119032592   0.5880829015544041
0.513417119032592   0.5884067357512953
0.513417119032592   0.5887305699481865
0.513417119032592   0.5890544041450777
0.513417119032592   0.5893782383419689
0.513417119032592   0.5897020725388601
0.513417119032592   0.5900259067357513
0.513417119032592   0.5903497409326425
0.513417119032592   0.5906735751295337
0.513417119032592   0.5909974093264249
0.513417119032592   0.591321243523316
0.513417119032592   0.5916450777202072
0.513417119032592   0.5919689119170984
0.513417119032592   0.5922927461139896
0.513417119032592   0.5926165803108808
0.513417119032592   0.592940414507772
0.513417119032592   0.5932642487046632
0.513417119032592   0.5935880829015544
0.513417119032592   0.5939119170984456
0.513417119032592   0.5942357512953368
0.513417119032592   0.594559585492228
0.5317515301305707   0.5948834196891192
0.5317515301305707   0.5952072538860104
0.5317515301305707   0.5955310880829016
0.5317515301305707   0.5958549222797928
0.5317515301305707   0.596178756476684
0.5317515301305707   0.5965025906735751
0.5317515301305707   0.5968264248704663
0.5317515301305707   0.5971502590673575
0.5317515301305707   0.5974740932642487
0.5317515301305707   0.5977979274611399
0.5317515301305707   0.5981217616580311
0.5317515301305707   0.5984455958549223
0.5317515301305707   0.5987694300518135
0.5317515301305707   0.5990932642487047
0.5317515301305707   0.5994170984455959
0.5317515301305707   0.5997409326424871
0.5317515301305707   0.6000647668393783
0.5317515301305707   0.6003886010362695
0.5317515301305707   0.6007124352331606
0.5317515301305707   0.6010362694300518
0.5317515301305707   0.601360103626943
0.5317515301305707   0.6016839378238342
0.5317515301305707   0.6020077720207254
0.5317515301305707   0.6023316062176166
0.5317515301305707   0.6026554404145078
0.5317515301305707   0.602979274611399
0.5317515301305707   0.6033031088082902
0.5317515301305707   0.6036269430051814
0.5317515301305707   0.6039507772020726
0.5317515301305707   0.6042746113989638
0.5317515301305707   0.604598445595855
0.5317515301305707   0.6049222797927462
0.5317515301305707   0.6052461139896373
0.5317515301305707   0.6055699481865285
0.5317515301305707   0.6058937823834197
0.5317515301305707   0.6062176165803109
0.5317515301305707   0.6065414507772021
0.5317515301305707   0.6068652849740933
0.5317515301305707   0.6071891191709845
0.5317515301305707   0.6075129533678757
0.5317515301305707   0.6078367875647669
0.5317515301305707   0.6081606217616581
0.5317515301305707   0.6084844559585493
0.5317515301305707   0.6088082901554405
0.5317515301305707   0.6091321243523317
0.5317515301305707   0.6094559585492227
0.5317515301305707   0.6097797927461139
0.5317515301305707   0.6101036269430051
0.5317515301305707   0.6104274611398963
0.5317515301305707   0.6107512953367875
0.5317515301305707   0.6110751295336787
0.5488116360940265   0.6113989637305699
0.5488116360940265   0.6117227979274611
0.5488116360940265   0.6120466321243523
0.5488116360940265   0.6123704663212435
0.5488116360940265   0.6126943005181347
0.5488116360940265   0.6130181347150259
0.5488116360940265   0.6133419689119171
0.5488116360940265   0.6136658031088082
0.5488116360940265   0.6139896373056994
0.5488116360940265   0.6143134715025906
0.5488116360940265   0.6146373056994818
0.5488116360940265   0.614961139896373
0.5488116360940265   0.6152849740932642
0.5488116360940265   0.6156088082901554
0.5488116360940265   0.6159326424870466
0.5488116360940265   0.6162564766839378
0.5488116360940265   0.616580310880829
0.5488116360940265   0.6169041450777202
0.5488116360940265   0.6172279792746114
0.5488116360940265   0.6175518134715026
0.5488116360940265   0.6178756476683938
0.5488116360940265   0.618199481865285
0.5488116360940265   0.6185233160621761
0.5488116360940265   0.6188471502590673
0.5488116360940265   0.6191709844559585
0.5488116360940265   0.6194948186528497
0.5488116360940265   0.6198186528497409
0.5488116360940265   0.6201424870466321
0.5488116360940265   0.6204663212435233
0.5488116360940265   0.6207901554404145
0.5488116360940265   0.6211139896373057
0.5488116360940265   0.6214378238341969
0.5488116360940265   0.6217616580310881
0.5488116360940265   0.6220854922279793
0.5488116360940265   0.6224093264248705
0.5488116360940265   0.6227331606217616
0.5488116360940265   0.6230569948186528
0.5488116360940265   0.623380829015544
0.5488116360940265   0.6237046632124352
0.5488116360940265   0.6240284974093264
0.5488116360940265   0.6243523316062176
0.5488116360940265   0.6246761658031088
0.5488116360940265   0.625
0.5488116360940265   0.6253238341968912
0.5488116360940265   0.6256476683937824
0.5647181220077593   0.6259715025906736
0.5647181220077593   0.6262953367875648
0.5647181220077593   0.626619170984456
0.5647181220077593   0.6269430051813472
0.5647181220077593   0.6272668393782384
0.5647181220077593   0.6275906735751295
0.5647181220077593   0.6279145077720207
0.5647181220077593   0.6282383419689119
0.5647181220077593   0.6285621761658031
0.5647181220077593   0.6288860103626943
0.5647181220077593   0.6292098445595855
0.5647181220077593   0.6295336787564767
0.5647181220077593   0.6298575129533679
0.5647181220077593   0.6301813471502591
0.5647181220077593   0.6305051813471503
0.5647181220077593   0.6308290155440415
0.5647181220077593   0.6311528497409327
0.5647181220077593   0.6314766839378239
0.5647181220077593   0.631800518134715
0.5647181220077593   0.6321243523316062
0.5647181220077593   0.6324481865284974
0.5647181220077593   0.6327720207253886
0.5647181220077593   0.6330958549222798
0.5647181220077593   0.633419689119171
0.5647181220077593   0.6337435233160622
0.5647181220077593   0.6340673575129534
0.5647181220077593   0.6343911917098446
0.5647181220077593   0.6347150259067358
0.5647181220077593   0.635038860103627
0.5647181220077593   0.6353626943005182
0.5647181220077593   0.6356865284974094
0.5647181220077593   0.6360103626943006
0.5647181220077593   0.6363341968911918
0.5647181220077593   0.6366580310880829
0.5647181220077593   0.6369818652849741
0.5647181220077593   0.6373056994818653
0.5795782787848095   0.6376295336787565
0.5795782787848095   0.6379533678756477
0.5795782787848095   0.6382772020725389
0.5795782787848095   0.6386010362694301
0.5795782787848095   0.6389248704663213
0.5795782787848095   0.6392487046632125
0.5795782787848095   0.6395725388601037
0.5795782787848095   0.6398963730569949
0.5795782787848095   0.6402202072538861
0.5795782787848095   0.6405440414507773
0.5795782787848095   0.6408678756476683
0.5795782787848095   0.6411917098445595
0.5795782787848095   0.6415155440414507
0.5795782787848095   0.6418393782383419
0.5795782787848095   0.6421632124352331
0.5795782787848095   0.6424870466321243
0.5795782787848095   0.6428108808290155
0.5795782787848095   0.6431347150259067
0.5795782787848095   0.6434585492227979
0.5795782787848095   0.6437823834196891
0.5795782787848095   0.6441062176165803
0.5795782787848095   0.6444300518134715
0.5795782787848095   0.6447538860103627
0.5795782787848095   0.6450777202072538
0.5795782787848095   0.645401554404145
0.5795782787848095   0.6457253886010362
0.5795782787848095   0.6460492227979274
0.5795782787848095   0.6463730569948186
0.5795782787848095   0.6466968911917098
0.5795782787848095   0.647020725388601
0.5795782787848095   0.6473445595854922
0.5795782787848095   0.6476683937823834
0.5795782787848095   0.6479922279792746
0.5795782787848095   0.6483160621761658
0.5795782787848095   0.648639896373057
0.5795782787848095   0.6489637305699482
0.5795782787848095   0.6492875647668394
0.5795782787848095   0.6496113989637305
0.5934874977560279   0.6499352331606217
0.5934874977560279   0.6502590673575129
0.5934874977560279   0.6505829015544041
0.5934874977560279   0.6509067357512953
0.5934874977560279   0.6512305699481865
0.5934874977560279   0.6515544041450777
0.5934874977560279   0.6518782383419689
0.5934874977560279   0.6522020725388601
0.5934874977560279   0.6525259067357513
0.5934874977560279   0.6528497409326425
0.5934874977560279   0.6531735751295337
0.5934874977560279   0.6534974093264249
0.5934874977560279   0.653821243523316
0.5934874977560279   0.6541450777202072
0.5934874977560279   0.6544689119170984
0.5934874977560279   0.6547927461139896
0.5934874977560279   0.6551165803108808
0.5934874977560279   0.655440414507772
0.5934874977560279   0.6557642487046632
0.5934874977560279   0.6560880829015544
0.5934874977560279   0.6564119170984456
0.5934874977560279   0.6567357512953368
0.5934874977560279   0.657059585492228
0.5934874977560279   0.6573834196891192
0.5934874977560279   0.6577072538860104
0.5934874977560279   0.6580310880829016
0.5934874977560279   0.6583549222797928
0.5934874977560279   0.658678756476684
0.5934874977560279   0.6590025906735751
0.5934874977560279   0.6593264248704663
0.5934874977560279   0.6596502590673575
0.5934874977560279   0.6599740932642487
0.5934874977560279   0.6602979274611399
0.5934874977560279   0.6606217616580311
0.6065306597126334   0.6609455958549223
0.6065306597126334   0.6612694300518135
0.6065306597126334   0.6615932642487047
0.6065306597126334   0.6619170984455959
0.6065306597126334   0.6622409326424871
0.6065306597126334   0.6625647668393783
0.6065306597126334   0.6628886010362695
0.6065306597126334   0.6632124352331606
0.6065306597126334   0.6635362694300518
0.6065306597126334   0.663860103626943
0.6065306597126334   0.6641839378238342
0.6065306597126334   0.6645077720207254
0.6065306597126334   0.6648316062176166
0.6065306597126334   0.6651554404145078
0.6065306597126334   0.665479274611399
0.6065306597126334   0.6658031088082902
0.6065306597126334   0.6661269430051814
0.6065306597126334   0.6664507772020726
0.6065306597126334   0.6667746113989638
0.6065306597126334   0.667098445595855
0.6065306597126334   0.6674222797927462
0.6065306597126334   0.6677461139896373
0.6187833918061408   0.6680699481865285
0.6187833918061408   0.6683937823834197
0.6187833918061408   0.6687176165803109
0.6187833918061408   0.6690414507772021
0.6187833918061408   0.6693652849740933
0.6187833918061408   0.6696891191709845
0.6187833918061408   0.6700129533678757
0.6187833918061408   0.6703367875647669
0.6187833918061408   0.6706606217616581
0.6187833918061408   0.6709844559585493
0.6187833918061408   0.6713082901554405
0.6187833918061408   0.6716321243523317
0.6187833918061408   0.6719559585492227
0.6187833918061408   0.6722797927461139
0.6187833918061408   0.6726036269430051
0.6187833918061408   0.6729274611398963
0.6187833918061408   0.6732512953367875
0.6187833918061408   0.6735751295336787
0.6187833918061408   0.6738989637305699
0.6187833918061408   0.6742227979274611
0.6187833918061408   0.6745466321243523
0.6187833918061408   0.6748704663212435
0.6187833918061408   0.6751943005181347
0.6187833918061408   0.6755181347150259
0.6187833918061408   0.6758419689119171
0.6187833918061408   0.6761658031088082
0.6187833918061408   0.6764896373056994
0.6187833918061408   0.6768134715025906
0.6303131865967198   0.6771373056994818
0.6303131865967198   0.677461139896373
0.6303131865967198   0.6777849740932642
0.6303131865967198   0.6781088082901554
0.6303131865967198   0.6784326424870466
0.6303131865967198   0.6787564766839378
0.6303131865967198   0.679080310880829
0.6303131865967198   0.6794041450777202
0.6303131865967198   0.6797279792746114
0.6303131865967198   0.6800518134715026
0.6303131865967198   0.6803756476683938
0.6303131865967198   0.680699481865285
0.6303131865967198   0.6810233160621761
0.6303131865967198   0.6813471502590673
0.6303131865967198   0.6816709844559585
0.6303131865967198   0.6819948186528497
0.6303131865967198   0.6823186528497409
0.6303131865967198   0.6826424870466321
0.6303131865967198   0.6829663212435233
0.6303131865967198   0.6832901554404145
0.6303131865967198   0.6836139896373057
0.6303131865967198   0.6839378238341969
0.6303131865967198   0.6842616580310881
0.6303131865967198   0.6845854922279793
0.6303131865967198   0.6849093264248705
0.6303131865967198   0.6852331606217616
0.6303131865967198   0.6855569948186528
0.6303131865967198   0.685880829015544
0.6303131865967198   0.6862046632124352
0.6411803884299546   0.6865284974093264
0.6411803884299546   0.6868523316062176
0.6411803884299546   0.6871761658031088
0.6411803884299546   0.6875
0.6411803884299546   0.6878238341968912
0.6411803884299546   0.6881476683937824
0.6411803884299546   0.6884715025906736
0.6411803884299546   0.6887953367875648
0.6411803884299546   0.689119170984456
0.6411803884299546   0.6894430051813472
0.6411803884299546   0.6897668393782384
0.6411803884299546   0.6900906735751295
0.6411803884299546   0.6904145077720207
0.6411803884299546   0.6907383419689119
0.6411803884299546   0.6910621761658031
0.6411803884299546   0.6913860103626943
0.6411803884299546   0.6917098445595855
0.6411803884299546   0.6920336787564767
0.6411803884299546   0.6923575129533679
0.6411803884299546   0.6926813471502591
0.6411803884299546   0.6930051813471503
0.6514390575310556   0.6933290155440415
0.6514390575310556   0.6936528497409327
0.6514390575310556   0.6939766839378239
0.6514390575310556   0.694300518134715
0.6514390575310556   0.6946243523316062
0.6514390575310556   0.6949481865284974
0.6514390575310556   0.6952720207253886
0.6514390575310556   0.6955958549222798
0.6514390575310556   0.695919689119171
0.6514390575310556   0.6962435233160622
0.6514390575310556   0.6965673575129534
0.6514390575310556   0.6968911917098446
0.6514390575310556   0.6972150259067358
0.6514390575310556   0.697538860103627
0.6514390575310556   0.6978626943005182
0.6514390575310556   0.6981865284974094
0.6514390575310556   0.6985103626943006
0.6514390575310556   0.6988341968911918
0.6514390575310556   0.6991580310880829
0.6514390575310556   0.6994818652849741
0.6514390575310556   0.6998056994818653
0.6514390575310556   0.7001295336787565
0.6514390575310556   0.7004533678756477
0.6514390575310556   0.7007772020725389
0.6514390575310556   0.7011010362694301
0.6514390575310556   0.7014248704663213
0.6514390575310556   0.7017487046632125
0.6514390575310556   0.7020725388601037
0.6514390575310556   0.7023963730569949
0.6514390575310556   0.7027202072538861
0.6514390575310556   0.7030440414507773
0.6611377242318554   0.7033678756476683
0.6611377242318554   0.7036917098445595
0.6611377242318554   0.7040155440414507
0.6611377242318554   0.7043393782383419
0.6611377242318554   0.7046632124352331
0.6611377242318554   0.7049870466321243
0.6611377242318554   0.7053108808290155
0.6611377242318554   0.7056347150259067
0.6611377242318554   0.7059585492227979
0.6611377242318554   0.7062823834196891
0.6611377242318554   0.7066062176165803
0.6611377242318554   0.7069300518134715
0.6611377242318554   0.7072538860103627
0.6611377242318554   0.7075777202072538
0.6611377242318554   0.707901554404145
0.6611377242318554   0.7082253886010362
0.6611377242318554   0.7085492227979274
0.6611377242318554   0.7088730569948186
0.6611377242318554   0.7091968911917098
0.6611377242318554   0.709520725388601
0.6611377242318554   0.7098445595854922
0.6611377242318554   0.7101683937823834
0.6611377242318554   0.7104922279792746
0.6703200460356393   0.7108160621761658
0.6703200460356393   0.711139896373057
0.6703200460356393   0.7114637305699482
0.6703200460356393   0.7117875647668394
0.6703200460356393   0.7121113989637305
0.6703200460356393   0.7124352331606217
0.6703200460356393   0.7127590673575129
0.6703200460356393   0.7130829015544041
0.6703200460356393   0.7134067357512953
0.6703200460356393   0.7137305699481865
0.6703200460356393   0.7140544041450777
0.6703200460356393   0.7143782383419689
0.6703200460356393   0.7147020725388601
0.6703200460356393   0.7150259067357513
0.6703200460356393   0.7153497409326425
0.6703200460356393   0.7156735751295337
0.6703200460356393   0.7159974093264249
0.6703200460356393   0.716321243523316
0.6703200460356393   0.7166450777202072
0.6703200460356393   0.7169689119170984
0.6703200460356393   0.7172927461139896
0.6703200460356393   0.7176165803108808
0.6703200460356393   0.717940414507772
0.6790253796134039   0.7182642487046632
0.6790253796134039   0.7185880829015544
0.6790253796134039   0.7189119170984456
0.6790253796134039   0.7192357512953368
0.6790253796134039   0.719559585492228
0.6790253796134039   0.7198834196891192
0.6790253796134039   0.7202072538860104
0.6790253796134039   0.7205310880829016
0.6790253796134039   0.7208549222797928
0.6790253796134039   0.721178756476684
0.6790253796134039   0.7215025906735751
0.6872892787909722   0.7218264248704663
0.6872892787909722   0.7221502590673575
0.6872892787909722   0.7224740932642487
0.6872892787909722   0.7227979274611399
0.6872892787909722   0.7231217616580311
0.6872892787909722   0.7234455958549223
0.6872892787909722   0.7237694300518135
0.6872892787909722   0.7240932642487047
0.6872892787909722   0.7244170984455959
0.6872892787909722   0.7247409326424871
0.6872892787909722   0.7250647668393783
0.6872892787909722   0.7253886010362695
0.6872892787909722   0.7257124352331606
0.6872892787909722   0.7260362694300518
0.6951439283988787   0.726360103626943
0.6951439283988787   0.7266839378238342
0.6951439283988787   0.7270077720207254
0.6951439283988787   0.7273316062176166
0.6951439283988787   0.7276554404145078
0.6951439283988787   0.727979274611399
0.6951439283988787   0.7283031088082902
0.6951439283988787   0.7286269430051814
0.6951439283988787   0.7289507772020726
0.6951439283988787   0.7292746113989638
0.6951439283988787   0.729598445595855
0.6951439283988787   0.7299222797927462
0.6951439283988787   0.7302461139896373
0.6951439283988787   0.7305699481865285
0.6951439283988787   0.7308937823834197
0.6951439283988787   0.7312176165803109
0.6951439283988787   0.7315414507772021
0.7026185226629955   0.7318652849740933
0.7026185226629955   0.7321891191709845
0.7026185226629955   0.7325129533678757
0.7026185226629955   0.7328367875647669
0.7026185226629955   0.7331606217616581
0.7026185226629955   0.7334844559585493
0.7026185226629955   0.7338082901554405
0.7026185226629955   0.7341321243523317
0.7026185226629955   0.7344559585492227
0.7026185226629955   0.7347797927461139
0.7026185226629955   0.7351036269430051
0.7026185226629955   0.7354274611398963
0.7026185226629955   0.7357512953367875
0.7026185226629955   0.7360751295336787
0.7026185226629955   0.7363989637305699
0.7026185226629955   0.7367227979274611
0.7026185226629955   0.7370466321243523
0.7026185226629955   0.7373704663212435
0.7026185226629955   0.7376943005181347
0.7026185226629955   0.7380181347150259
0.7026185226629955   0.7383419689119171
0.7026185226629955   0.7386658031088082
0.7026185226629955   0.7389896373056994
0.7026185226629955   0.7393134715025906
0.7026185226629955   0.7396373056994818
0.7026185226629955   0.739961139896373
0.7097395956891255   0.7402849740932642
0.7097395956891255   0.7406088082901554
0.7097395956891255   0.7409326424870466
0.7097395956891255   0.7412564766839378
0.7097395956891255   0.741580310880829
0.7097395956891255   0.7419041450777202
0.7097395956891255   0.7422279792746114
0.7097395956891255   0.7425518134715026
0.7097395956891255   0.7428756476683938
0.7097395956891255   0.743199481865285
0.7097395956891255   0.7435233160621761
0.7097395956891255   0.7438471502590673
0.7097395956891255   0.7441709844559585
0.7097395956891255   0.7444948186528497
0.7097395956891255   0.7448186528497409
0.7097395956891255   0.7451424870466321
0.7097395956891255   0.7454663212435233
0.7097395956891255   0.7457901554404145
0.7097395956891255   0.7461139896373057
0.7097395956891255   0.7464378238341969
0.7165313105737893   0.7467616580310881
0.7165313105737893   0.7470854922279793
0.7165313105737893   0.7474093264248705
0.7165313105737893   0.7477331606217616
0.7165313105737893   0.7480569948186528
0.7165313105737893   0.748380829015544
0.7165313105737893   0.7487046632124352
0.7165313105737893   0.7490284974093264
0.7165313105737893   0.7493523316062176
0.7165313105737893   0.7496761658031088
0.7165313105737893   0.75
0.7165313105737893   0.7503238341968912
0.7165313105737893   0.7506476683937824
0.7165313105737893   0.7509715025906736
0.7165313105737893   0.7512953367875648
0.7165313105737893   0.751619170984456
0.7165313105737893   0.7519430051813472
0.7165313105737893   0.7522668393782384
0.7165313105737893   0.7525906735751295
0.72301571276755   0.7529145077720207
0.72301571276755   0.7532383419689119
0.72301571276755   0.7535621761658031
0.72301571276755   0.7538860103626943
0.72301571276755   0.7542098445595855
0.72301571276755   0.7545336787564767
0.72301571276755   0.7548575129533679
0.72301571276755   0.7551813471502591
0.72301571276755   0.7555051813471503
0.72301571276755   0.7558290155440415
0.72301571276755   0.7561528497409327
0.72301571276755   0.7564766839378239
0.72301571276755   0.756800518134715
0.72301571276755   0.7571243523316062
0.7292129525252351   0.7574481865284974
0.7292129525252351   0.7577720207253886
0.7292129525252351   0.7580958549222798
0.7292129525252351   0.758419689119171
0.7292129525252351   0.7587435233160622
0.7292129525252351   0.7590673575129534
0.7292129525252351   0.7593911917098446
0.7292129525252351   0.7597150259067358
0.7292129525252351   0.760038860103627
0.7292129525252351   0.7603626943005182
0.7292129525252351   0.7606865284974094
0.7292129525252351   0.7610103626943006
0.7292129525252351   0.7613341968911918
0.7292129525252351   0.7616580310880829
0.7351414805916845   0.7619818652849741
0.7351414805916845   0.7623056994818653
0.7351414805916845   0.7626295336787565
0.7351414805916845   0.7629533678756477
0.7351414805916845   0.7632772020725389
0.7351414805916845   0.7636010362694301
0.7351414805916845   0.7639248704663213
0.7351414805916845   0.7642487046632125
0.7351414805916845   0.7645725388601037
0.7351414805916845   0.7648963730569949
0.7351414805916845   0.7652202072538861
0.7408182206817179   0.7655440414507773
0.7408182206817179   0.7658678756476683
0.7408182206817179   0.7661917098445595
0.7408182206817179   0.7665155440414507
0.7408182206817179   0.7668393782383419
0.7408182206817179   0.7671632124352331
0.7408182206817179   0.7674870466321243
0.7408182206817179   0.7678108808290155
0.7408182206817179   0.7681347150259067
0.7408182206817179   0.7684585492227979
0.7408182206817179   0.7687823834196891
0.7408182206817179   0.7691062176165803
0.7462587218075877   0.7694300518134715
0.7462587218075877   0.7697538860103627
0.7462587218075877   0.7700777202072538
0.7462587218075877   0.770401554404145
0.7462587218075877   0.7707253886010362
0.7462587218075877   0.7710492227979274
0.7462587218075877   0.7713730569948186
0.7462587218075877   0.7716968911917098
0.7462587218075877   0.772020725388601
0.751477293075286   0.7723445595854922
0.751477293075286   0.7726683937823834
0.751477293075286   0.7729922279792746
0.751477293075286   0.7733160621761658
0.751477293075286   0.773639896373057
0.751477293075286   0.7739637305699482
0.751477293075286   0.7742875647668394
0.751477293075286   0.7746113989637305
0.751477293075286   0.7749352331606217
0.751477293075286   0.7752590673575129
0.751477293075286   0.7755829015544041
0.751477293075286   0.7759067357512953
0.751477293075286   0.7762305699481865
0.751477293075286   0.7765544041450777
0.751477293075286   0.7768782383419689
0.7564871232025193   0.7772020725388601
0.7564871232025193   0.7775259067357513
0.7564871232025193   0.7778497409326425
0.7564871232025193   0.7781735751295337
0.7564871232025193   0.7784974093264249
0.7564871232025193   0.778821243523316
0.7564871232025193   0.7791450777202072
0.7564871232025193   0.7794689119170984
0.7564871232025193   0.7797927461139896
0.7564871232025193   0.7801165803108808
0.7564871232025193   0.780440414507772
0.7613003866968737   0.7807642487046632
0.7613003866968737   0.7810880829015544
0.7613003866968737   0.7814119170984456
0.7613003866968737   0.7817357512953368
0.7613003866968737   0.782059585492228
0.7613003866968737   0.7823834196891192
0.7613003866968737   0.7827072538860104
0.7613003866968737   0.7830310880829016
0.7613003866968737   0.7833549222797928
0.7613003866968737   0.783678756476684
0.7613003866968737   0.7840025906735751
0.7659283383646487   0.7843264248704663
0.7659283383646487   0.7846502590673575
0.7659283383646487   0.7849740932642487
0.7659283383646487   0.7852979274611399
0.7659283383646487   0.7856217616580311
0.7703813975921459   0.7859455958549223
0.7703813975921459   0.7862694300518135
0.7703813975921459   0.7865932642487047
0.7703813975921459   0.7869170984455959
0.7703813975921459   0.7872409326424871
0.7703813975921459   0.7875647668393783
0.7703813975921459   0.7878886010362695
0.7703813975921459   0.7882124352331606
0.7703813975921459   0.7885362694300518
0.7703813975921459   0.788860103626943
0.7746692236459021   0.7891839378238342
0.7746692236459021   0.7895077720207254
0.7746692236459021   0.7898316062176166
0.7746692236459021   0.7901554404145078
0.7746692236459021   0.790479274611399
0.7746692236459021   0.7908031088082902
0.7746692236459021   0.7911269430051814
0.7746692236459021   0.7914507772020726
0.7746692236459021   0.7917746113989638
0.7746692236459021   0.792098445595855
0.7788007830714049   0.7924222797927462
0.7788007830714049   0.7927461139896373
0.7788007830714049   0.7930699481865285
0.7788007830714049   0.7933937823834197
0.7788007830714049   0.7937176165803109
0.7788007830714049   0.7940414507772021
0.7788007830714049   0.7943652849740933
0.7788007830714049   0.7946891191709845
0.7788007830714049   0.7950129533678757
0.7788007830714049   0.7953367875647669
0.7788007830714049   0.7956606217616581
0.7788007830714049   0.7959844559585493
0.7788007830714049   0.7963082901554405
0.7788007830714049   0.7966321243523317
0.7788007830714049   0.7969559585492227
0.7788007830714049   0.7972797927461139
0.7827844101269197   0.7976036269430051
0.7827844101269197   0.7979274611398963
0.7827844101269197   0.7982512953367875
0.7827844101269197   0.7985751295336787
0.7827844101269197   0.7988989637305699
0.7827844101269197   0.7992227979274611
0.7827844101269197   0.7995466321243523
0.7827844101269197   0.7998704663212435
0.7827844101269197   0.8001943005181347
0.7827844101269197   0.8005181347150259
0.7827844101269197   0.8008419689119171
0.7866278610665535   0.8011658031088082
0.7866278610665535   0.8014896373056994
0.7866278610665535   0.8018134715025906
0.7866278610665535   0.8021373056994818
0.7866278610665535   0.802461139896373
0.7866278610665535   0.8027849740932642
0.7866278610665535   0.8031088082901554
0.7866278610665535   0.8034326424870466
0.7866278610665535   0.8037564766839378
0.7866278610665535   0.804080310880829
0.7903383629814982   0.8044041450777202
0.7903383629814982   0.8047279792746114
0.7903383629814982   0.8050518134715026
0.7903383629814982   0.8053756476683938
0.7903383629814982   0.805699481865285
0.7939226578179512   0.8060233160621761
0.7939226578179512   0.8063471502590673
0.7939226578179512   0.8066709844559585
0.7939226578179512   0.8069948186528497
0.7939226578179512   0.8073186528497409
0.7939226578179512   0.8076424870466321
0.7939226578179512   0.8079663212435233
0.7939226578179512   0.8082901554404145
0.7939226578179512   0.8086139896373057
0.7939226578179512   0.8089378238341969
0.7939226578179512   0.8092616580310881
0.7939226578179512   0.8095854922279793
0.7939226578179512   0.8099093264248705
0.7939226578179512   0.8102331606217616
0.7973870421122853   0.8105569948186528
0.7973870421122853   0.810880829015544
0.7973870421122853   0.8112046632124352
0.7973870421122853   0.8115284974093264
0.7973870421122853   0.8118523316062176
0.7973870421122853   0.8121761658031088
0.8007374029168081   0.8125
0.8007374029168081   0.8128238341968912
0.8007374029168081   0.8131476683937824
0.8007374029168081   0.8134715025906736
0.8007374029168081   0.8137953367875648
0.8007374029168081   0.814119170984456
0.8007374029168081   0.8144430051813472
0.8039792503313262   0.8147668393782384
0.8039792503313262   0.8150906735751295
0.8039792503313262   0.8154145077720207
0.8039792503313262   0.8157383419689119
0.8039792503313262   0.8160621761658031
0.8039792503313262   0.8163860103626943
0.8039792503313262   0.8167098445595855
0.8039792503313262   0.8170336787564767
0.8071177470053893   0.8173575129533679
0.8071177470053893   0.8176813471502591
0.8071177470053893   0.8180051813471503
0.8071177470053893   0.8183290155440415
0.8071177470053893   0.8186528497409327
0.8071177470053893   0.8189766839378239
0.8071177470053893   0.819300518134715
0.8071177470053893   0.8196243523316062
0.8071177470053893   0.8199481865284974
0.8101577349324267   0.8202720207253886
0.8101577349324267   0.8205958549222798
0.8101577349324267   0.820919689119171
0.8101577349324267   0.8212435233160622
0.8101577349324267   0.8215673575129534
0.8131037598190377   0.8218911917098446
0.8131037598190377   0.8222150259067358
0.8131037598190377   0.822538860103627
0.8131037598190377   0.8228626943005182
0.8131037598190377   0.8231865284974094
0.8131037598190377   0.8235103626943006
0.815960093279654   0.8238341968911918
0.815960093279654   0.8241580310880829
0.815960093279654   0.8244818652849741
0.815960093279654   0.8248056994818653
0.815960093279654   0.8251295336787565
0.815960093279654   0.8254533678756477
0.815960093279654   0.8257772020725389
0.815960093279654   0.8261010362694301
0.815960093279654   0.8264248704663213
0.815960093279654   0.8267487046632125
0.8187307530779818   0.8270725388601037
0.8187307530779818   0.8273963730569949
0.8187307530779818   0.8277202072538861
0.8187307530779818   0.8280440414507773
0.8187307530779818   0.8283678756476683
0.8187307530779818   0.8286917098445595
0.8187307530779818   0.8290155440414507
0.8187307530779818   0.8293393782383419
0.8187307530779818   0.8296632124352331
0.8187307530779818   0.8299870466321243
0.8187307530779818   0.8303108808290155
0.8214195216114528   0.8306347150259067
0.8214195216114528   0.8309585492227979
0.8214195216114528   0.8312823834196891
0.8214195216114528   0.8316062176165803
0.8214195216114528   0.8319300518134715
0.8214195216114528   0.8322538860103627
0.8214195216114528   0.8325777202072538
0.8214195216114528   0.832901554404145
0.8240299628128845   0.8332253886010362
0.8240299628128845   0.8335492227979274
0.8240299628128845   0.8338730569948186
0.8240299628128845   0.8341968911917098
0.8240299628128845   0.834520725388601
0.8240299628128845   0.8348445595854922
0.8240299628128845   0.8351683937823834
0.8265654376242381   0.8354922279792746
0.8265654376242381   0.8358160621761658
0.8265654376242381   0.836139896373057
0.8265654376242381   0.8364637305699482
0.8265654376242381   0.8367875647668394
0.8265654376242381   0.8371113989637305
0.8265654376242381   0.8374352331606217
0.8265654376242381   0.8377590673575129
0.8265654376242381   0.8380829015544041
0.8290291181804004   0.8384067357512953
0.8290291181804004   0.8387305699481865
0.8290291181804004   0.8390544041450777
0.8290291181804004   0.8393782383419689
0.8290291181804004   0.8397020725388601
0.8290291181804004   0.8400259067357513
0.8290291181804004   0.8403497409326425
0.8290291181804004   0.8406735751295337
0.8290291181804004   0.8409974093264249
0.8290291181804004   0.841321243523316
0.8290291181804004   0.8416450777202072
0.8314240008260071   0.8419689119170984
0.8314240008260071   0.8422927461139896
0.8314240008260071   0.8426165803108808
0.8314240008260071   0.842940414507772
0.8314240008260071   0.8432642487046632
0.8314240008260071   0.8435880829015544
0.8337529180751806   0.8439119170984456
0.8337529180751806   0.8442357512953368
0.8337529180751806   0.844559585492228
0.8337529180751806   0.8448834196891192
0.8360185496124652   0.8452072538860104
0.8360185496124652   0.8455310880829016
0.8360185496124652   0.8458549222797928
0.8360185496124652   0.846178756476684
0.8382234324229999   0.8465025906735751
0.8382234324229999   0.8468264248704663
0.8382234324229999   0.8471502590673575
0.8382234324229999   0.8474740932642487
0.8382234324229999   0.8477979274611399
0.8382234324229999   0.8481217616580311
0.8382234324229999   0.8484455958549223
0.8382234324229999   0.8487694300518135
0.8382234324229999   0.8490932642487047
0.8382234324229999   0.8494170984455959
0.840369970130898   0.8497409326424871
0.840369970130898   0.8500647668393783
0.840369970130898   0.8503886010362695
0.840369970130898   0.8507124352331606
0.840369970130898   0.8510362694300518
0.840369970130898   0.851360103626943
0.8424604416167714   0.8516839378238342
0.8424604416167714   0.8520077720207254
0.8424604416167714   0.8523316062176166
0.8424604416167714   0.8526554404145078
0.8424604416167714   0.852979274611399
0.8424604416167714   0.8533031088082902
0.8424604416167714   0.8536269430051814
0.8424604416167714   0.8539507772020726
0.8424604416167714   0.8542746113989638
0.844497008978201   0.854598445595855
0.844497008978201   0.8549222797927462
0.844497008978201   0.8552461139896373
0.844497008978201   0.8555699481865285
0.844497008978201   0.8558937823834197
0.844497008978201   0.8562176165803109
0.8464817248906141   0.8565414507772021
0.8464817248906141   0.8568652849740933
0.8464817248906141   0.8571891191709845
0.8464817248906141   0.8575129533678757
0.8464817248906141   0.8578367875647669
0.8464817248906141   0.8581606217616581
0.8464817248906141   0.8584844559585493
0.8464817248906141   0.8588082901554405
0.8484165394203861   0.8591321243523317
0.8484165394203861   0.8594559585492227
0.8484165394203861   0.8597797927461139
0.8484165394203861   0.8601036269430051
0.8484165394203861   0.8604274611398963
0.8484165394203861   0.8607512953367875
0.8484165394203861   0.8610751295336787
0.8484165394203861   0.8613989637305699
0.8484165394203861   0.8617227979274611
0.8503033063369505   0.8620466321243523
0.8503033063369505   0.8623704663212435
0.8503033063369505   0.8626943005181347
0.8503033063369505   0.8630181347150259
0.8503033063369505   0.8633419689119171
0.8521437889662113   0.8636658031088082
0.8539396656235352   0.8639896373056994
0.8539396656235352   0.8643134715025906
0.8539396656235352   0.8646373056994818
0.8556925346610108   0.864961139896373
0.8556925346610108   0.8652849740932642
0.8556925346610108   0.8656088082901554
0.8556925346610108   0.8659326424870466
0.8556925346610108   0.8662564766839378
0.8556925346610108   0.866580310880829
0.8574039191604412   0.8669041450777202
0.8574039191604412   0.8672279792746114
0.8574039191604412   0.8675518134715026
0.8574039191604412   0.8678756476683938
0.8590752713006462   0.868199481865285
0.8590752713006462   0.8685233160621761
0.8590752713006462   0.8688471502590673
0.8590752713006462   0.8691709844559585
0.8590752713006462   0.8694948186528497
0.8590752713006462   0.8698186528497409
0.8607079764250578   0.8701424870466321
0.8607079764250578   0.8704663212435233
0.8607079764250578   0.8707901554404145
0.8623033568332588   0.8711139896373057
0.8623033568332588   0.8714378238341969
0.8623033568332588   0.8717616580310881
0.8623033568332588   0.8720854922279793
0.8623033568332588   0.8724093264248705
0.8623033568332588   0.8727331606217616
0.863862675318009   0.8730569948186528
0.863862675318009   0.873380829015544
0.863862675318009   0.8737046632124352
0.863862675318009   0.8740284974093264
0.8653871384674147   0.8743523316062176
0.8668778997501816   0.8746761658031088
0.8668778997501816   0.875
0.8683360624003511   0.8753238341968912
0.8683360624003511   0.8756476683937824
0.8683360624003511   0.8759715025906736
0.8683360624003511   0.8762953367875648
0.8697626821165181   0.876619170984456
0.8697626821165181   0.8769430051813472
0.8697626821165181   0.8772668393782384
0.8711587695892689   0.8775906735751295
0.8725252928694238   0.8779145077720207
0.8738631795886361   0.8782383419689119
0.8738631795886361   0.8785621761658031
0.8738631795886361   0.8788860103626943
0.8738631795886361   0.8792098445595855
0.8738631795886361   0.8795336787564767
0.8738631795886361   0.8798575129533679
0.8738631795886361   0.8801813471502591
0.8751733190429475   0.8805051813471503
0.8751733190429475   0.8808290155440415
0.8751733190429475   0.8811528497409327
0.8751733190429475   0.8814766839378239
0.876456564149045   0.881800518134715
0.876456564149045   0.8821243523316062
0.876456564149045   0.8824481865284974
0.876456564149045   0.8827720207253886
0.876456564149045   0.8830958549222798
0.8777137332821823   0.883419689119171
0.8777137332821823   0.8837435233160622
0.8777137332821823   0.8840673575129534
0.8777137332821823   0.8843911917098446
0.8789456120040122   0.8847150259067358
0.8789456120040122   0.885038860103627
0.8789456120040122   0.8853626943005182
0.8789456120040122   0.8856865284974094
0.8789456120040122   0.8860103626943006
0.880152954687935   0.8863341968911918
0.880152954687935   0.8866580310880829
0.880152954687935   0.8869818652849741
0.880152954687935   0.8873056994818653
0.880152954687935   0.8876295336787565
0.880152954687935   0.8879533678756477
0.880152954687935   0.8882772020725389
0.8813364860489663   0.8886010362694301
0.8813364860489663   0.8889248704663213
0.8813364860489663   0.8892487046632125
0.8813364860489663   0.8895725388601037
0.8824969025845955   0.8898963730569949
0.8836348739326029   0.8902202072538861
0.8836348739326029   0.8905440414507773
0.8836348739326029   0.8908678756476683
0.8847510441513589   0.8911917098445595
0.8847510441513589   0.8915155440414507
0.8847510441513589   0.8918393782383419
0.8847510441513589   0.8921632124352331
0.8858460329277068   0.8924870466321243
0.8858460329277068   0.8928108808290155
0.8879748298207697   0.8931347150259067
0.8879748298207697   0.8934585492227979
0.8890097654027757   0.8937823834196891
0.8900257764527129   0.8941062176165803
0.8900257764527129   0.8944300518134715
0.8900257764527129   0.8947538860103627
0.8910233766955563   0.8950777202072538
0.8910233766955563   0.895401554404145
0.8910233766955563   0.8957253886010362
0.8910233766955563   0.8960492227979274
0.8910233766955563   0.8963730569948186
0.8920030614530944   0.8966968911917098
0.8920030614530944   0.897020725388601
0.8920030614530944   0.8973445595854922
0.8920030614530944   0.8976683937823834
0.8920030614530944   0.8979922279792746
0.8929653084595646   0.8983160621761658
0.8929653084595646   0.898639896373057
0.8929653084595646   0.8989637305699482
0.8929653084595646   0.8992875647668394
0.8929653084595646   0.8996113989637305
0.8929653084595646   0.8999352331606217
0.8939105786343533   0.9002590673575129
0.8939105786343533   0.9005829015544041
0.8939105786343533   0.9009067357512953
0.8939105786343533   0.9012305699481865
0.8939105786343533   0.9015544041450777
0.8939105786343533   0.9018782383419689
0.8948393168143698   0.9022020725388601
0.8957519524485242   0.9025259067357513
0.8966489002565755   0.9028497409326425
0.8966489002565755   0.9031735751295337
0.8966489002565755   0.9034974093264249
0.8966489002565755   0.903821243523316
0.8966489002565755   0.9041450777202072
0.8975305608544599   0.9044689119170984
0.8975305608544599   0.9047927461139896
0.8992495558973292   0.9051165803108808
0.9000876262522592   0.905440414507772
0.9000876262522592   0.9057642487046632
0.9000876262522592   0.9060880829015544
0.9000876262522592   0.9064119170984456
0.9000876262522592   0.9067357512953368
0.9000876262522592   0.907059585492228
0.9009118822626805   0.9073834196891192
0.9009118822626805   0.9077072538860104
0.9009118822626805   0.9080310880829016
0.9017226623630116   0.9083549222797928
0.9025202940335932   0.908678756476684
0.9025202940335932   0.9090025906735751
0.9025202940335932   0.9093264248704663
0.9040773698504818   0.9096502590673575
0.9048374180359595   0.9099740932642487
0.9048374180359595   0.9102979274611399
0.9048374180359595   0.9106217616580311
0.9063219745826826   0.9109455958549223
0.9063219745826826   0.9112694300518135
0.9070470321236945   0.9115932642487047
0.9070470321236945   0.9119170984455959
0.9070470321236945   0.9122409326424871
0.9077609612738833   0.9125647668393783
0.9077609612738833   0.9128886010362695
0.9077609612738833   0.9132124352331606
0.9084640160687062   0.9135362694300518
0.909156442876713   0.913860103626943
0.9098384806863565   0.9141839378238342
0.9098384806863565   0.9145077720207254
0.9098384806863565   0.9148316062176166
0.9098384806863565   0.9151554404145078
0.9105103613800342   0.915479274611399
0.9105103613800342   0.9158031088082902
0.9105103613800342   0.9161269430051814
0.9111723099960218   0.9164507772020726
0.9111723099960218   0.9167746113989638
0.9111723099960218   0.917098445595855
0.911824544978916   0.9174222797927462
0.911824544978916   0.9177461139896373
0.911824544978916   0.9180699481865285
0.911824544978916   0.9183937823834197
0.9131007162822623   0.9187176165803109
0.9131007162822623   0.9190414507772021
0.9131007162822623   0.9193652849740933
0.9143404998207535   0.9196891191709845
0.9143404998207535   0.9200129533678757
0.914947228730031   0.9203367875647669
0.9155454289236553   0.9206606217616581
0.9155454289236553   0.9209844559585493
0.9161352788520988   0.9213082901554405
0.9161352788520988   0.9216321243523317
0.9167169520254864   0.9219559585492227
0.9167169520254864   0.9222797927461139
0.9184145755260215   0.9226036269430051
0.9189651837682432   0.9229274611398963
0.9195084144029324   0.9232512953367875
0.9200444146293233   0.9235751295336787
0.9200444146293233   0.9238989637305699
0.9200444146293233   0.9242227979274611
0.9205733277591297   0.9245466321243523
0.9205733277591297   0.9248704663212435
0.9205733277591297   0.9251943005181347
0.9210952933439548   0.9255181347150259
0.9210952933439548   0.9258419689119171
0.9210952933439548   0.9261658031088082
0.9216104472977248   0.9264896373056994
0.9221189220143736   0.9268134715025906
0.9231163463866358   0.9271373056994818
0.9236055442270112   0.927461139896373
0.9240885594051769   0.9277849740932642
0.9240885594051769   0.9281088082901554
0.9240885594051769   0.9284326424870466
0.9245655083284784   0.9287564766839378
0.9245655083284784   0.929080310880829
0.9245655083284784   0.9294041450777202
0.9255016586176857   0.9297279792746114
0.925961078642316   0.9300518134715026
0.925961078642316   0.9303756476683938
0.925961078642316   0.930699481865285
0.925961078642316   0.9310233160621761
0.9264148698994168   0.9313471502590673
0.9264148698994168   0.9316709844559585
0.9268631351503016   0.9319948186528497
0.9281757656496126   0.9323186528497409
0.9281757656496126   0.9326424870466321
0.9286029058931803   0.9329663212435233
0.9286029058931803   0.9332901554404145
0.929024998115866   0.9336139896373057
0.9294421312368022   0.9339378238341969
0.9294421312368022   0.9342616580310881
0.9294421312368022   0.9345854922279793
0.9298543920999655   0.9349093264248705
0.9298543920999655   0.9352331606217616
0.9310627797040227   0.9355569948186528
0.9310627797040227   0.935880829015544
0.9310627797040227   0.9362046632124352
0.9314563805350694   0.9365284974093264
0.9322302563909031   0.9368523316062176
0.9322302563909031   0.9371761658031088
0.9329868599865121   0.9375
0.9329868599865121   0.9378238341968912
0.9329868599865121   0.9381476683937824
0.9333588643117228   0.9384715025906736
0.9337267629527277   0.9387953367875648
0.9340906234779491   0.939119170984456
0.9348064931249869   0.9394430051813472
0.9351586301724779   0.9397668393782384
0.9355069850316178   0.9400906735751295
0.9355069850316178   0.9404145077720207
0.9358516182880015   0.9407383419689119
0.936192589240614   0.9410621761658031
0.936192589240614   0.9413860103626943
0.936192589240614   0.9417098445595855
0.9365299559357892   0.9420336787564767
0.9368637752000993   0.9423575129533679
0.937520992833767   0.9426813471502591
0.9384815675375165   0.9430051813471503
0.9384815675375165   0.9433290155440415
0.9384815675375165   0.9436528497409327
0.938795231160111   0.9439766839378239
0.9400185497811215   0.944300518134715
0.9406120582638513   0.9446243523316062
0.9406120582638513   0.9449481865284974
0.9411939401248325   0.9452720207253886
0.9411939401248325   0.9455958549222798
0.9417645335842487   0.945919689119171
0.9420456992885599   0.9462435233160622
0.9425999660663024   0.9465673575129534
0.9425999660663024   0.9468911917098446
0.9425999660663024   0.9472150259067358
0.9431437345098855   0.947538860103627
0.9431437345098855   0.9478626943005182


==> figures-Poisson/multiple_bumping_routes/100.5-linear-A.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1257 
16 0 
16 1 
12 1 
12 2 
11 2 
11 5 
9 5 
9 14 
7 14 
7 18 
6 18 
6 25 
5 25 
5 32 
4 32 
4 41 
3 41 
3 52 
2 52 
2 56 
1 56 
1 68 
0 68 
0 200 


==> figures-Poisson/multiple_bumping_routes/100.5-linear-B.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1245 
18 0 
18 1 
14 1 
14 2 
12 2 
12 4 
10 4 
10 7 
9 7 
9 8 
8 8 
8 20 
7 20 
7 27 
6 27 
6 30 
5 30 
5 44 
4 44 
4 64 
3 64 
3 73 
2 73 
2 200 
1 200 
1 200 


==> figures-Poisson/multiple_bumping_routes/100.5-linear-C.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1252 
18 0 
18 1 
15 1 
15 2 
11 2 
11 3 
10 3 
10 4 
7 4 
7 12 
6 12 
6 22 
5 22 
5 28 
4 28 
4 40 
3 40 
3 57 
2 57 
2 62 
1 62 
1 200 
0 200 
0 200 


==> figures-Poisson/multiple_bumping_routes/100.5-linear-D.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1250 
17 0 
17 1 
16 1 
16 2 
14 2 
14 3 
11 3 
11 4 
10 4 
10 6 
9 6 
9 12 
8 12 
8 17 
6 17 
6 20 
5 20 
5 24 
4 24 
4 33 
3 33 
3 54 
2 54 
2 89 
1 89 
1 200 
0 200 
0 200 


==> figures-Poisson/multiple_bumping_routes/100.5-log-A.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1257 
16 -0.9999999999999998 
16 0.0 
12 0.0 
12 0.30102999566398114 
11 0.30102999566398114 
11 0.6989700043360187 
9 0.6989700043360187 
9 1.1461280356782377 
7 1.1461280356782377 
7 1.2552725051033058 
6 1.2552725051033058 
6 1.3979400086720375 
5 1.3979400086720375 
5 1.5051499783199058 
4 1.5051499783199058 
4 1.6127838567197355 
3 1.6127838567197355 
3 1.716003343634799 
2 1.716003343634799 
2 1.7481880270062005 
1 1.7481880270062005 
1 1.8325089127062362 
0 1.8325089127062362 
0 3.0993352776859573 


==> figures-Poisson/multiple_bumping_routes/100.5-log-B.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1245 
18 -0.9999999999999998 
18 0.0 
14 0.0 
14 0.30102999566398114 
12 0.30102999566398114 
12 0.6020599913279623 
10 0.6020599913279623 
10 0.8450980400142567 
9 0.8450980400142567 
9 0.9030899869919434 
8 0.9030899869919434 
8 1.301029995663981 
7 1.301029995663981 
7 1.4313637641589871 
6 1.4313637641589871 
6 1.4771212547196624 
5 1.4771212547196624 
5 1.6434526764861872 
4 1.6434526764861872 
4 1.8061799739838869 
3 1.8061799739838869 
3 1.8633228601204557 
2 1.8633228601204557 
2 2.876217840591642 
1 2.876217840591642 
1 3.0930713063760633 


==> figures-Poisson/multiple_bumping_routes/100.5-log-C.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1252 
18 -0.9999999999999998 
18 0.0 
15 0.0 
15 0.30102999566398114 
11 0.30102999566398114 
11 0.47712125471966244 
10 0.47712125471966244 
10 0.6020599913279623 
7 0.6020599913279623 
7 1.0791812460476247 
6 1.0791812460476247 
6 1.3424226808222062 
5 1.3424226808222062 
5 1.447158031342219 
4 1.447158031342219 
4 1.6020599913279623 
3 1.6020599913279623 
3 1.7558748556724912 
2 1.7558748556724912 
2 1.7923916894982537 
1 1.7923916894982537 
1 2.3074960379132126 
0 2.3074960379132126 
0 3.0976043288744104 


==> figures-Poisson/multiple_bumping_routes/100.5-log-D.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1250 
17 -0.9999999999999998 
17 0.0 
16 0.0 
16 0.30102999566398114 
14 0.30102999566398114 
14 0.47712125471966244 
11 0.47712125471966244 
11 0.6020599913279623 
10 0.6020599913279623 
10 0.7781512503836435 
9 0.7781512503836435 
9 1.0791812460476247 
8 1.0791812460476247 
8 1.2304489213782739 
6 1.2304489213782739 
6 1.301029995663981 
5 1.301029995663981 
5 1.380211241711606 
4 1.380211241711606 
4 1.5185139398778873 
3 1.5185139398778873 
3 1.7323937598229684 
2 1.7323937598229684 
2 1.9493900066449126 
1 1.9493900066449126 
1 2.9153998352122694 
0 2.9153998352122694 
0 3.096910013008056 


==> figures-Poisson/multiple_bumping_routes/100.5-projective-A.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1257 
16 200 
16 200 
12 200 
12 100.5 
11 100.5 
11 40.2 
9 40.2 
9 14.357142857142858 
7 14.357142857142858 
7 11.166666666666666 
6 11.166666666666666 
6 8.04 
5 8.04 
5 6.28125 
4 6.28125 
4 4.902439024390244 
3 4.902439024390244 
3 3.8653846153846154 
2 3.8653846153846154 
2 3.5892857142857144 
1 3.5892857142857144 
1 2.9558823529411766 
0 2.9558823529411766 
0 0.15990453460620524 


==> figures-Poisson/multiple_bumping_routes/100.5-projective-B.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1245 
18 200 
18 200 
14 200 
14 100.5 
12 100.5 
12 50.25 
10 50.25 
10 28.714285714285715 
9 28.714285714285715 
9 25.125 
8 25.125 
8 10.05 
7 10.05 
7 7.444444444444445 
6 7.444444444444445 
6 6.7 
5 6.7 
5 4.568181818181818 
4 4.568181818181818 
4 3.140625 
3 3.140625 
3 2.7534246575342465 
2 2.7534246575342465 
2 0.26728723404255317 
1 0.26728723404255317 
1 0.162227602905569 


==> figures-Poisson/multiple_bumping_routes/100.5-projective-C.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1252 
18 200 
18 200 
15 200 
15 100.5 
11 100.5 
11 67.0 
10 67.0 
10 50.25 
7 50.25 
7 16.75 
6 16.75 
6 9.136363636363637 
5 9.136363636363637 
5 7.178571428571429 
4 7.178571428571429 
4 5.025 
3 5.025 
3 3.526315789473684 
2 3.526315789473684 
2 3.2419354838709675 
1 3.2419354838709675 
1 0.9901477832512315 
0 0.9901477832512315 
0 0.16054313099041534 


==> figures-Poisson/multiple_bumping_routes/100.5-projective-D.txt <==
% liczba klatek: 404010 
% Bumper: 100.5 
% Liczba wierszy: 1250 
17 200 
17 200 
16 200 
16 100.5 
14 100.5 
14 67.0 
11 67.0 
11 50.25 
10 50.25 
10 33.5 
9 33.5 
9 16.75 
8 16.75 
8 11.823529411764707 
6 11.823529411764707 
6 10.05 
5 10.05 
5 8.375 
4 8.375 
4 6.090909090909091 
3 6.090909090909091 
3 3.7222222222222223 
2 3.7222222222222223 
2 2.258426966292135 
1 2.258426966292135 
1 0.244228432563791 
0 0.244228432563791 
0 0.1608 


==> figures-Poisson/multiple_bumping_routes/2x-log-res.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(z),yy(z)"
# x y type
 0.10000  1.30103  i
 0.11919  1.22478  i
 0.13838  1.15994  i
 0.15758  1.10354  i
 0.17677  1.05363  i
 0.19596  1.00886  i
 0.21515  0.96829  i
 0.23434  0.93118  i
 0.25354  0.89699  i
 0.27273  0.86530  i
 0.29192  0.83577  i
 0.31111  0.80811  i
 0.33030  0.78212  i
 0.34949  0.75759  i
 0.36869  0.73437  i
 0.38788  0.71233  i
 0.40707  0.69136  i
 0.42626  0.67135  i
 0.44545  0.65223  i
 0.46465  0.63391  i
 0.48384  0.61633  i
 0.50303  0.59944  i
 0.52222  0.58317  i
 0.54141  0.56750  i
 0.56061  0.55237  i
 0.57980  0.53775  i
 0.59899  0.52361  i
 0.61818  0.50991  i
 0.63737  0.49664  i
 0.65657  0.48375  i
 0.67576  0.47124  i
 0.69495  0.45908  i
 0.71414  0.44725  i
 0.73333  0.43573  i
 0.75253  0.42451  i
 0.77172  0.41357  i
 0.79091  0.40290  i
 0.81010  0.39249  i
 0.82929  0.38232  i
 0.84848  0.37239  i
 0.86768  0.36267  i
 0.88687  0.35317  i
 0.90606  0.34387  i
 0.92525  0.33477  i
 0.94444  0.32585  i
 0.96364  0.31712  i
 0.98283  0.30855  i
 1.00202  0.30015  i
 1.02121  0.29191  i
 1.04040  0.28383  i
 1.05960  0.27589  i
 1.07879  0.26809  i
 1.09798  0.26044  i
 1.11717  0.25291  i
 1.13636  0.24551  i
 1.15556  0.23824  i
 1.17475  0.23109  i
 1.19394  0.22405  i
 1.21313  0.21712  i
 1.23232  0.21031  i
 1.25152  0.20359  i
 1.27071  0.19698  i
 1.28990  0.19047  i
 1.30909  0.18406  i
 1.32828  0.17774  i
 1.34747  0.17151  i
 1.36667  0.16537  i
 1.38586  0.15931  i
 1.40505  0.15334  i
 1.42424  0.14745  i
 1.44343  0.14163  i
 1.46263  0.13590  i
 1.48182  0.13024  i
 1.50101  0.12465  i
 1.52020  0.11913  i
 1.53939  0.11368  i
 1.55859  0.10830  i
 1.57778  0.10298  i
 1.59697  0.09773  i
 1.61616  0.09255  i
 1.63535  0.08742  i
 1.65455  0.08235  i
 1.67374  0.07734  i
 1.69293  0.07239  i
 1.71212  0.06750  i
 1.73131  0.06265  i
 1.75051  0.05787  i
 1.76970  0.05313  i
 1.78889  0.04845  i
 1.80808  0.04381  i
 1.82727  0.03923  i
 1.84646  0.03469  i
 1.86566  0.03020  i
 1.88485  0.02575  i
 1.90404  0.02135  i
 1.92323  0.01700  i
 1.94242  0.01269  i
 1.96162  0.00842  i
 1.98081  0.00419  i
 2.00000  0.00000  i



==> figures-Poisson/multiple_bumping_routes/2x-res.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(z),yy(z)"
# x y type
 0.10000  20.00000  i
 0.11919  16.77966  i
 0.13838  14.45255  i
 0.15758  12.69231  i
 0.17677  11.31429  i
 0.19596  10.20619  i
 0.21515  9.29577  i
 0.23434  8.53448  i
 0.25354  7.88845  i
 0.27273  7.33333  i
 0.29192  6.85121  i
 0.31111  6.42857  i
 0.33030  6.05505  i
 0.34949  5.72254  i
 0.36869  5.42466  i
 0.38788  5.15625  i
 0.40707  4.91315  i
 0.42626  4.69194  i
 0.44545  4.48980  i
 0.46465  4.30435  i
 0.48384  4.13361  i
 0.50303  3.97590  i
 0.52222  3.82979  i
 0.54141  3.69403  i
 0.56061  3.56757  i
 0.57980  3.44948  i
 0.59899  3.33895  i
 0.61818  3.23529  i
 0.63737  3.13788  i
 0.65657  3.04615  i
 0.67576  2.95964  i
 0.69495  2.87791  i
 0.71414  2.80057  i
 0.73333  2.72727  i
 0.75253  2.65772  i
 0.77172  2.59162  i
 0.79091  2.52874  i
 0.81010  2.46883  i
 0.82929  2.41169  i
 0.84848  2.35714  i
 0.86768  2.30501  i
 0.88687  2.25513  i
 0.90606  2.20736  i
 0.92525  2.16157  i
 0.94444  2.11765  i
 0.96364  2.07547  i
 0.98283  2.03494  i
 1.00202  1.99597  i
 1.02121  1.95846  i
 1.04040  1.92233  i
 1.05960  1.88751  i
 1.07879  1.85393  i
 1.09798  1.82153  i
 1.11717  1.79024  i
 1.13636  1.76000  i
 1.15556  1.73077  i
 1.17475  1.70249  i
 1.19394  1.67513  i
 1.21313  1.64863  i
 1.23232  1.62295  i
 1.25152  1.59806  i
 1.27071  1.57393  i
 1.28990  1.55051  i
 1.30909  1.52778  i
 1.32828  1.50570  i
 1.34747  1.48426  i
 1.36667  1.46341  i
 1.38586  1.44315  i
 1.40505  1.42344  i
 1.42424  1.40426  i
 1.44343  1.38558  i
 1.46263  1.36740  i
 1.48182  1.34969  i
 1.50101  1.33244  i
 1.52020  1.31561  i
 1.53939  1.29921  i
 1.55859  1.28321  i
 1.57778  1.26761  i
 1.59697  1.25237  i
 1.61616  1.23750  i
 1.63535  1.22298  i
 1.65455  1.20879  i
 1.67374  1.19493  i
 1.69293  1.18138  i
 1.71212  1.16814  i
 1.73131  1.15519  i
 1.75051  1.14253  i
 1.76970  1.13014  i
 1.78889  1.11801  i
 1.80808  1.10615  i
 1.82727  1.09453  i
 1.84646  1.08315  i
 1.86566  1.07201  i
 1.88485  1.06109  i
 1.90404  1.05040  i
 1.92323  1.03992  i
 1.94242  1.02964  i
 1.96162  1.01957  i
 1.98081  1.00969  i
 2.00000  1.00000  i



==> figures-Poisson/multiple_bumping_routes/bumping-log.txt <==
0.0007747424606350251 3.411838020577742 
0.0008321515308580274 3.3807895092766076 
0.0008882687436653214 3.3524440919655163 
0.000943227606057917 3.3263685163965855 
0.0009971386688221173 3.3022260087714197 
0.0010500948260414589 3.279749596896828 
0.001102175121673099 3.258724060604007 
0.0011534475509051845 3.23897336384097 
0.0012039711532452202 3.220351683859324 
0.0012537976353996783 3.202736870600871 
0.00130297260682255 3.18602558382537 
0.0013515365737930551 3.170129619433209 
0.00139952572249058 3.1549730903864015 
0.0014469725558683422 3.1404902351151853 
0.0014939064127474921 3.12662369265517 
0.0015403538902774017 3.1133231298061066 
0.0015863392025039502 3.1005441382055086 
0.0016318844793659082 3.0882473395571663 
0.0016770100112353248 3.0763976532121964 
0.0017217344657183276 3.06496369292993 
0.001766075064438155 3.053917265415192 
0.0018100477464031428 3.0432329517427728 
0.001853667293289618 3.0328877545050954 
0.0018969474555206034 3.022860800009624 
0.00193990104560271 3.0131330842909905 
0.0019825400320314657 3.003687256455173 
0.0020248756175078597 2.994507432298145 
0.0021086779589722937 2.9768886480825323 
0.0021501638663039557 2.968423909785435 
0.002191384777006533 2.960173391543926 
0.0022323489499171956 2.9521265129309504 
0.0022730641921953065 2.9442734585373795 
0.002353777060761786 2.929112962027328 
0.0023937883385087844 2.921789106230583 
0.0024335780433375476 2.914626140386059 
0.0025125164769406183 2.9007556325205273 
0.0025516763794826147 2.8940355243371183 
0.0026294035890259693 2.880997001106057 
0.0026679806166498565 2.874668150457623 
0.0027445842578117663 2.8623673894617343 
0.0028204821422832538 2.8505137417566426 
0.0028581763333477284 2.84474464714876 
0.002933073672750197 2.833503835062876 
0.0030073392686063016 2.822637523880384 
0.0030809989262934323 2.812121545812293 
0.003154076613725465 2.8019339995720145 
0.0032265946458664985 2.7920549755544504 
0.0032985738429829325 2.7824663213922816 
0.0033700336725246416 2.773151441099488 
0.003440992371054108 2.7640951220397616 
0.0035465279581217146 2.750965172061506 
0.003616306497065125 2.7424964819207123 
0.003685639518323569 2.7342420126020364 
0.003788833877365505 2.722239039196126 
0.003857112223442982 2.714475486110284 
0.003958783156548407 2.7031657863649614 
0.004059591953080144 2.6922348589140728 
0.004159574029671376 2.681658128185519 
0.00422578579255628 2.6747926718128805 
0.004324461936988655 2.6647578200130075 
0.004454877574943339 2.6518404603677563 
0.004551859863909158 2.6424771049188602 
0.004648159120080209 2.6333747577208966 
0.004743798784915043 2.624519243782618 
0.004870330200390072 2.6130734451875917 
0.004964514288332111 2.604744850893713 
0.005089176930056283 2.5939604215296828 
0.005212831406907981 2.5835206513687847 
0.005335517302114567 2.5734041610595093 
0.005457271487841808 2.563591500816279 
0.00557812838621885 2.5540649249927294 
0.005698120197138223 2.544808198625133 
0.0058469392306221835 2.533594197000235 
0.005965092147704354 2.5248920018970797 
0.006111698490002482 2.514330219907846 
0.0062571441208376655 2.5040989698237 
0.00640147371166222 2.4941781539450543 
0.006544728934613886 2.4845494536725385 
0.006715271707832926 2.473357131414552 
0.006856296981283094 2.4643141080283835 
0.007024265455612522 2.4537824290144488 
0.007190908791272932 2.443579187085154 
0.0073562778430869 2.4336844725236406 
0.007520420060785682 2.4240801328784385 
0.007683379809435564 2.414749572062742 
0.007872060309480844 2.4041897182751857 
0.008059249437721405 2.3939597984915615 
0.008245004566788339 2.3840397689118094 
0.008429379219464295 2.37441135855846 
0.008638466767322939 2.3637431865838594 
0.008820047692793764 2.354685217975879 
0.009026060726213814 2.3446308217686234 
0.009230523460658446 2.3348756734757368 
0.009458761659246306 2.3242372805009834 
0.009685185226175008 2.313933202639806 
0.009909864445361904 2.3039430019297473 
0.010132864855535217 2.294248059161758 
0.01035424769932547 2.284831364281988 
0.01059840111287258 2.27467580294583 
0.010840701778462858 2.2648250114060136 
0.011105174380503513 2.25431992053592 
0.011367573318381119 2.244140448752421 
0.011627977930416478 2.234266938774835 
0.011886462263845488 2.224681461364382 
0.012166336358916396 2.2145338454158705 
0.012444091509607347 2.204690072630002 
0.01274269259188543 2.1943483192456554 
0.013038991852198478 2.184321787383767 
0.01333307603086098 2.174591740354861 
0.013647397689553031 2.164425202112949 
0.01395933882380973 2.154563174924223 
0.01426898767842033 2.1449878554309225 
0.01462017085329137 2.134374874855054 
0.014946886030926976 2.1247262833768428 
0.015292796955108656 2.114736437777453 
0.015657512849607258 2.1044436112246605 
0.016019438827974852 2.0944621447833396 
0.016378679496398263 2.0847736404735335 
0.016756233630495387 2.074815880280135 
0.017151735572312532 2.0646206617089513 
0.017544245154930138 2.0547305252215864 
0.01795430247702967 2.044629843258586 
0.018361288311723456 2.034828432211436 
0.018785441365899658 2.0248400755312845 
0.01922642693943999 2.0146894929428507 
0.01966409816217407 2.004840675203866 
0.02011825270001566 1.994847788304344 
0.020588575060990877 1.9847318046249878 
0.021055380002913182 1.9749151003404501 
0.021538034477764256 1.9649889200607122 
0.022036242635053327 1.9549709644104682 
0.022549715068308274 1.9448776963372059 
0.023078169192153553 1.934724374074944 
0.02360266868041805 1.924871640165985 
0.024141887105812998 1.9149652908381098 
0.02471394674197569 1.904691574782924 
0.025281684372160385 1.894724910295528 
0.025863373853589167 1.8847397168877804 
0.02645877333632285 1.8747459167545384 
0.02706764801068573 1.8647525838106351 
0.02768977007806228 1.8547679933939452 
0.028324918688504397 1.84479967168487 
0.028972879850300615 1.8348544442860575 
0.029633446316516654 1.8249384835268019 
0.030323608469586816 1.8148077759683923 
0.031008664805387554 1.8049736792468085 
0.0317226844069225 1.79494839098578 
0.032448299710917894 1.7849847421551333 
0.033202028667346895 1.7748639341223142 
0.03396677339154763 1.764822928676092 
0.03474238063289903 1.754863121035801 
0.035528702511314236 1.7449856279465348 
0.03634179983920305 1.7349943524144544 
0.03718118135697779 1.7249069468887621 
0.0380304032335026 1.7149253740317827 
0.0389051973528467 1.7048684068854418 
0.039789375082040834 1.6949254727865617 
0.040698452481599645 1.684924823223151 
0.04163199354222158 1.674879215050195 
0.0425741847435539 1.664960638316235 
0.043555505097018 1.6548548025341339 
0.0445448854412831 1.644887754624469 
0.04555732367159848 1.6349087475430304 
0.04659244005679852 1.624926458384618 
0.04764986636934054 1.614948811111011 
0.048729245783381 1.6049830224907 
0.04984485938411254 1.5949049333250624 
0.05096701496397671 1.5849856068365114 
0.05212453900019298 1.5749724763054096 
0.05331680932168226 1.5648808633681397 
0.05451479873013909 1.5549578327608131 
0.055746745954454724 1.5449703852936567 
0.05701207301212463 1.5349311785217388 
0.05829630820951692 1.5249587571414416 
0.05961301249992701 1.5149510007398381 
0.06096165294112588 1.504918068226826 
0.06232809611946344 1.4949673911121169 
0.0637391689674196 1.4849085615199622 
0.06516724691827136 1.4749430235770769 
0.06662547247743156 1.4649800425666233 
0.06812662552311366 1.4549387025950276 
0.06965683960126512 1.4449175781042338 
0.07121568881894724 1.4349219643334645 
0.07280276170144795 1.4249566310400896 
0.07443053547015488 1.4149475120225012 
0.07608557559250251 1.4049810530390079 
0.07778021384044465 1.39498632487608 
0.07951383719530902 1.3849721751695632 
0.08128585147693812 1.3749467217038922 
0.08308324185823146 1.3649856240363234 
0.08493041491867892 1.354957354180007 
0.08681430728272943 1.344938221481412 
0.08872220949673704 1.3349966988425366 
0.09069018618421687 1.3249492533725054 
0.09268118493902122 1.314989071071658 
0.09471887358881936 1.304999419128058 
0.09680256412052124 1.2949885753518011 
0.09893159030212573 1.2849641391286921 
0.10109359614943081 1.274986578415462 
0.10331145828001809 1.2649538275721093 
0.10556122665315115 1.2549773843642045 
0.10786551328892457 1.2449596890688426 
0.11021212269613656 1.2349576192882743 
0.11260051446907404 1.2249754796144259 
0.11504143261020516 1.2149714234539528 
0.11752296845466681 1.2049969709710349 
0.12006688759554862 1.1949682584687054 
0.12265020542045946 1.1849791637590308 
0.12528346863037765 1.1749905427316165 
0.12797696939227166 1.1649670839790356 
0.13070820936464145 1.1549947259937676 
0.13349837558607636 1.1449979800818044 
0.1363467151837181 1.1349833120136394 
0.139241850944277 1.1249930588258985 
0.14219386185107918 1.1149944539001753 
0.14520207123284123 1.1049925163843686 
0.1482658278217297 1.0949918158459444 
0.1513845053352778 1.0849965008369882 
0.15456784105436938 1.07497808063585 
0.15780479852971396 1.0649737066147065 
0.16109482631616423 1.054986352549261 
0.16444755781948306 1.0449886412021563 
0.16786231519155947 1.0349850117100499 
0.17133844777030394 1.0249795024339625 
0.1748753316346381 1.0149757761728408 
0.17847236912484643 1.0049771443850397 
0.18212898833608726 0.9949865903555902 
0.18585447190783544 0.984980614604949 
0.18963836365213016 0.9749889372071849 
0.19348989346140044 0.9649885895414242 
0.1974084372762217 0.9549830239041383 
0.20138377523707351 0.9449993362074951 
0.2054346363826891 0.9349918910765751 
0.2095508055414239 0.9249877167529321 
0.21373176830948903 0.9149890754401829 
0.21797703640890864 0.9049979790659812 
0.22229553279991077 0.8949946357316333 
0.22668668419772597 0.8849819183656403 
0.23114065094948755 0.8749831245924803 
0.23565704913626195 0.8649993451082901 
0.24025393729138544 0.8549917017477596 
0.24492155869269006 0.8449827825706525 
0.24965035388318801 0.8349933844120555 
0.2544582091784209 0.8249863281890771 
0.25933557736189794 0.8149823894812561 
0.26428210462476853 0.804982653928401 
0.26929746272213073 0.7949880401094593 
0.2743813485120232 0.7849993106267493 
0.27954237914079094 0.7749999664441755 
0.2847801935159988 0.7649913923836772 
0.29008563402899057 0.7549913123466002 
0.29545849851106576 0.74499990701934 
0.3009161234398161 0.7349853191255453 
0.30643198153349527 0.7249962102515717 
0.3120321193542397 0.7149853100384511 
0.31769025338373513 0.7049994545503951 
0.3234322884529557 0.6949927027483104 
0.32924077735034274 0.6849954748201487 
0.3351242560844976 0.6749927490492722 
0.34107407619528285 0.664998858341048 
0.34709876256335725 0.6549990669322723 
0.3531982616215754 0.6449932583597672 
0.35936407594546194 0.6349948783777092 
0.3656047190222633 0.6249895920707776 
0.3719117884405376 0.6149903154024486 
0.3782853952926546 0.6049960692244368 
0.38473404478238926 0.5949929128677494 
0.3912494689656494 0.584993047565232 
0.39783183922438936 0.574995363083904 
0.4044813461290906 0.5649987149050691 
0.4112064925246188 0.5549896438464286 
0.41799090259669613 0.5449916499402468 
0.42484313676805785 0.534991058929179 
0.43175522242249964 0.5249984558271273 
0.43874394215070733 0.5149886940055957 
0.4457849286152613 0.5049956298883604 
0.45289498252140925 0.49499421673705785 
0.460066264920161 0.4849944468763432 
0.4672991758350895 0.4749945838553762 
0.47459413078476476 0.4649928858047062 
0.48194341904202376 0.45499863188683365 
0.4893556518031561 0.4449988346867957 
0.49683129023223493 0.4349917396006837 
0.5043545899054012 0.42499705119726555 
0.5119423026822536 0.4149911602559232 
0.519578747596817 0.4049934137022894 
0.5272725802526811 0.3949910506447036 
0.5350162787539422 0.3849924454541751 
0.5428104328907837 0.37499534766964043 
0.5506556423848061 0.3649975242755143 
0.5585525173101845 0.35499675652910095 
0.5665016785212437 0.34499083686055104 
0.5744876441783272 0.3349976716832293 
0.582527181920085 0.32499472299439774 
0.5906048381583079 0.3149996910192579 
0.5987373869872391 0.30499031214437616 
0.6069013484201953 0.29499392416951514 
0.6151054584490858 0.2849981430072456 
0.6233584585470269 0.274990803747145 
0.6316368877692693 0.2649987253676818 
0.6399575494052056 0.25499995552526455 
0.6483211516287826 0.24499212536160594 
0.6567122856838844 0.2349920532206663 
0.6651316510673306 0.22499719524589096 
0.6735880200738893 0.21499551010275667 
0.6820740347628984 0.20499409561556153 
0.690582318901875 0.19499996349660664 
0.6991297419226217 0.18499168588936535 
0.7076927455263295 0.17499521294227366 
0.7162801043377105 0.16499860388016788 
0.7248925106590451 0.15499942022389548 
0.7335306581817931 0.1449952425470603 
0.7421871094166852 0.13499305390525612 
0.7508543874235281 0.12499981995458796 
0.7595494342426318 0.11499438337819386 
0.7682566162814081 0.10499312877018549 
0.7769765629484056 0.09499369415451374 
0.7857099009882038 0.08499374159864251 
0.7944572549962405 0.07499095364384031 
0.8032110290707904 0.06499241245522071 
0.8119718012640469 0.05499585525837383 
0.8207401455083005 0.04499904233282889 
0.8295166320941544 0.034999753694698606 
0.8383018281344097 0.02499578587554596 
0.8470880007157788 0.014994392434429607 
0.8558756598485705 0.004993448975922235 
0.8646653103739524 -0.005009149164674459 
0.8734491014431643 -0.015005984754253188 
0.8822358418408264 -0.025008587715851356 
0.8910176324052904 -0.035009458469876784 
0.8997864904330084 -0.04500097448923991 
0.9085596343613802 -0.05500421935451081 
0.9173206383139726 -0.06500191760188719 
0.9260783187449669 -0.07500556418308915 
0.9348245831449897 -0.08500733908317516 
0.9435597608417321 -0.09500901756704708 
0.9522756337214533 -0.10500255794098061 
0.9609895722267413 -0.11500925680020743 
0.9696761924962927 -0.12500131080709784 
0.9783528717416637 -0.13500002168138392 
0.9870199010825397 -0.14500708340979726 
0.9956602419801958 -0.15500411681451756 
1.0042827061028754 -0.16500257040918317 
1.0128874850348901 -0.17500394297170566 
1.0214747620464166 -0.18500971826907792 
1.030027177616449 -0.1950008545759653 
1.0385711184970934 -0.20500939527197462 
1.0470803571643346 -0.21500582480707903 
1.0555637253707952 -0.22500162992234948 
1.0640301574505173 -0.2350085330561073 
1.0724619678302938 -0.2450067698537498 
1.0808680429236697 -0.25500795790374964 
1.0892394403496466 -0.2650025260592473 
1.0975850846585322 -0.2750021882471435 
1.105904982414327 -0.2850080613381536 
1.1141900708199821 -0.2950102878580693 
1.1224402443860866 -0.3050097096960002 
1.1306553867264575 -0.3150071423683353 
1.1388353706975294 -0.32500337550254166 
1.1469892467805656 -0.33501047442231163 
1.155098523020238 -0.34500666680422365 
1.1631721965372341 -0.3550038794777449 
1.1712100984026734 -0.36500280228936316 
1.1792120495213758 -0.3750041008116577 
1.1871778607317527 -0.385008416514193 
1.1950979427325283 -0.39500448568054364 
1.2029814071186264 -0.4050045733304547 
1.2108280341258324 -0.4150092418425142 
1.2186280989442237 -0.42500682668362966 
1.2263907864807646 -0.4350098206611012 
1.2341062802737277 -0.4450062767445568 
1.2417838157455428 -0.4550088480702141 
1.249413484017092 -0.46500529403464635 
1.2570045724990497 -0.4750084364874447 
1.2645470791496787 -0.4850057295339359 
1.2720503447833724 -0.4950101719478302 
1.279504273477333 -0.5050089001762819 
1.2869084350446534 -0.5150017957066654 
1.2942722525585304 -0.5250021336060374 
1.3015953896218275 -0.535010120612472 
1.308867560591175 -0.5450122182809561 
1.3160882953934032 -0.5550081439512976 
1.323267131759563 -0.5650115734239942 
1.3303936398680571 -0.575008420504483 
1.3374774165722547 -0.5850125725724296 
1.3445079355283374 -0.5950095620371868 
1.3514948538666864 -0.6050134952058284 
1.3584275482728412 -0.6150095070878537 
1.3653157372698095 -0.6250119301186846 
1.3721487001948702 -0.6350054852396185 
1.378936218042093 -0.6450047380668471 
1.3856778485893613 -0.6550094333372218 
1.3923627248027426 -0.6650036427852384 
1.3990007235928716 -0.6750022997413242 
1.4055913783831393 -0.6850050116045971 
1.412134214812573 -0.6950113405298459 
1.418618169942448 -0.7050044311827225 
1.425063874416605 -0.7150162991579955 
1.431449627659654 -0.7250134203956949 
1.4377855054834834 -0.7350115215375405 
1.444070995498982 -0.7450099053902945 
1.4503055780839658 -0.75500782007652 
1.456488726484766 -0.765004457313366 
1.4626307796524254 -0.7750167480184978 
1.4687094935047478 -0.7850083892644342 
1.4747461082981284 -0.7950142136201004 
1.4807291973217178 -0.8050153829336496 
1.4866582000085629 -0.815010790827891 
1.4925436334205902 -0.8250181917012833 
1.4983739250385062 -0.8350178892765862 
1.5041484954288369 -0.8450085798617659 
1.5098779707939332 -0.8550085407434539 
1.5155618875856982 -0.8650170693848828 
1.5211884795640154 -0.8750132497181727 
1.5267684837758533 -0.8850159132680716 
1.532290037475824 -0.8950034963302702 
1.5377753778467855 -0.9050161572506573 
1.5432012061754556 -0.91501125223305 
1.5485784095226438 -0.9250083867542614 
1.5539064873401363 -0.9350064177433018 
1.5591849342616642 -0.9450041344953077 
1.5644132402139093 -0.9550002564296637 
1.5696025734611707 -0.9650160869988111 
1.5747290919161099 -0.9750051873523345 
1.579815680913639 -0.9850116769226668 
1.5848501297452477 -0.9950113308139464 
1.5898319065222677 -1.0050024987476027 
1.5947723729834218 -1.0150076585566858 
1.5996591775369366 -1.0250014298223524 
1.604503760022364 -1.0350067887536263 
1.6093057018431145 -1.0450227610821088 
1.6140525115241435 -1.055022757361574 
1.6187436347848325 -1.0650046303249083 
1.6234028235621731 -1.0750186449059849 
1.6280053786352888 -1.0850113784125672 
1.6325629762600085 -1.0950073908134539 
1.6370751775766066 -1.1050052662125558 
1.641541540697792 -1.1150035122691946 
1.645961620812272 -1.1250005576406905 
1.6503473807226245 -1.1350232583483504 
1.6546735916296753 -1.1450132560226685 
1.6589646638149225 -1.1550261547844554 
1.6631951936161906 -1.1650018307397911 
1.6674023356950498 -1.1750274567890449 
1.6715480170707102 -1.1850117908545466 
1.675656976911058 -1.195013362912062 
1.6797288767511858 -1.205031202750997 
1.6837378796642513 -1.2150005335595921 
1.6877217608819461 -1.2250145196052333 
1.6916546375442563 -1.2350077656996694 
1.6955489105340966 -1.2450108659725994 
1.699404230721163 -1.2550224706244155 
1.7032072906337232 -1.265006952200557 
1.7069836086509218 -1.2750307250264965 
1.710706876062999 -1.2850232969054594 
1.7143896931284333 -1.2950171821063923 
1.7180317021192995 -1.305010606087851 
1.7216325438137863 -1.315001705716279 
1.7252050607598326 -1.325025781179587 
1.7287225253781036 -1.3350068106531383 
1.73221102143063 -1.345017712406036 
1.7356569810551026 -1.3550190100492876 
1.7390600385288026 -1.3650083789890524 
1.7424332330426018 -1.375023418027475 
1.7457628715136186 -1.3850227196630116 
1.7490485852295228 -1.3950036574309028 
1.7523035308011172 -1.405005291263297 
1.755527457607151 -1.4150265881669828 
1.7587065081861857 -1.4250234171990028 
1.7618539558320854 -1.435036385884195 
1.7649558620812054 -1.4450199260557202 
1.7680255778929714 -1.4550157009217946 
1.7710628476238806 -1.4650222640854986 
1.774067414717658 -1.4750380907902352 
1.7770251809078625 -1.4850146129406718 
1.7799635308386754 -1.4950433712148998 
1.7828544854455308 -1.505027951603763 
1.7857116263370467 -1.5150134153281465 
1.7885486885105106 -1.5250475611441088 
1.7913374600352752 -1.5350294476435984 
1.7940916366885071 -1.5450059545823567 
1.7968250660149436 -1.5550268245684895 
1.7995234530597055 -1.565039166641082 
1.8021865355011104 -1.5750405090394977 
1.8048140508253954 -1.5850282685631054 
1.807419995143769 -1.5950549432198007 
1.8099756252522334 -1.6050081438203356 
1.8125235654380643 -1.6150530206378535 
1.8150206649553629 -1.6250184954265334 
1.817495362699388 -1.6350159879898718 
1.8199475050502087 -1.6450448300518887 
1.8223624587209821 -1.6550439787170956 
1.8247399602328835 -1.6650099495624942 
1.827094297463268 -1.6750012510502508 
1.829425315023414 -1.6850168953394673 
1.831732857070897 -1.6950558319503983 
1.8340021091109378 -1.7050519688179417 
1.8362328083067851 -1.7150011941039514 
1.8384541493656048 -1.7250331001414765 
1.8406365536200733 -1.7350133938443901 
1.842794557402206 -1.7450065111283874 
1.8449280034213453 -1.755010861114039 
1.847036734169527 -1.7650247689791139 
1.8491205919534264 -1.775046472924711 
1.8511644828557912 -1.7850009135690312 
1.8531980869499611 -1.7950314542480477 
1.8552063443887286 -1.805063935168752 
1.8571740594502106 -1.8150196439013395 
1.8591311157323198 -1.8250483206145223 
1.8610623513203959 -1.8350721858361454 
1.8629524706565153 -1.845008688820086 
1.8648315580559767 -1.8550142313173057 
1.8666843514612304 -1.8650072289175208 
1.868525929368207 -1.87506865517339 
1.870325694978197 -1.8850292897841832 
1.8721139954680162 -1.8950549465103792 
1.8738754375906157 -1.9050587190788657 
1.8756098644393746 -1.9150373482542589 
1.8773325161986105 -1.9250777617401849 
1.8790279032332728 -1.9350888384521052 
1.8806958692577183 -1.945066957453596 
1.8823362585471597 -1.955008354141232 
1.883964437894745 -1.96500503843038 
1.8855803452803637 -1.975057303532225 
1.8871683343858754 -1.9850665486580512 
1.8887282504200398 -1.9950285024298724 
1.8902755841237275 -2.0050406278407027 
1.89181027276343 -2.015102966426517 
1.8933008425452806 -2.0250054626417007 
1.8947942560093298 -2.0350583717419193 
1.8962590097391594 -2.0450498486095494 
1.897710745827753 -2.0550846605990443 
1.8991335768714301 -2.0650509265308297 
1.90054320464125 -2.0750564734377144 
1.9019395657086133 -2.0851008270868565 
1.9033066852062845 -2.0950666982295725 
1.9046603530171629 -2.1050667087577652 
1.9060005056107885 -2.1151001429232927 
1.9073110824230093 -2.125044035349551 
1.9086079600827466 -2.135016012661987 
1.9098910751094005 -2.145015088019547 
1.9111603639816428 -2.155040211687727 
1.912415763145611 -2.1650902683282216 
1.9136410726288557 -2.175032253816709 
1.9148684739748387 -2.1851265188878535 
1.9160656037342203 -2.1951060139801966 
1.9172485350633146 -2.205101045537243 
1.918417204755542 -2.215110017837095 
1.919571549646776 -2.2251312503060956 
1.9206952083716708 -2.235018582202283 
1.9218206878855728 -2.245056718533303 
1.9229316536214143 -2.255101496520019 
1.924028042706032 -2.2651508642210585 
1.9250933893755187 -2.2750492167427416 
1.9261604110754182 -2.2850988373924754 
1.9272126683431163 -2.295146236604451 
1.9282336190669822 -2.305028326322058 
1.9292561351446254 -2.3150612702405073 
1.930263700345888 -2.3250841836425002 
1.9312562528272454 -2.335094238412213 
1.9322337309525413 -2.345088482420936 
1.933196073310088 -2.3550638363700713 
1.9341432187303527 -2.3650170907231933 
1.9350917594653203 -2.3751235566543096 
1.936008352496251 -2.3850251625292356 
1.9369262677282135 -2.3950784304337773 
1.9378287912889371 -2.4051010477259656 
1.9387158627792442 -2.4150892086353517 
1.939587422132878 -2.425038957757416 
1.9404602055450122 -2.4351419508217296 
1.9413005847972449 -2.4450053660486364 
1.9421421156325192 -2.4550193995792298 
1.942984808125635 -2.465188744095526 
1.9437948953703643 -2.475101991927654 
1.9446060720195686 -2.4851674568853506 
1.945401413926989 -2.495175304689605 
1.9461808627075805 -2.5051204667102387 
1.9469613383052102 -2.515218892893138 
1.9477088492791956 -2.5250261105401055 
1.9484743377473257 -2.535210420231851 
1.9492067465902694 -2.5450922998642085 
1.9499400840696421 -2.5551255551361534 
1.950657271364268 -2.5650761419722388 
1.9513753598999433 -2.5751802667805417 
1.9520772278785863 -2.585196535349204 
1.9527628190845117 -2.5951184398090623 
1.9534492489761002 -2.60519303930337 
1.954119332514189 -2.615167361876594 
1.9547730144315567 -2.6250343628657085 
1.9554274727612362 -2.6350524049434054 
1.9560827141276276 -2.6452261989071237 
1.95670419754827 -2.6550126706349504 
1.9573436892665588 -2.665225889998719 
1.9579493146772995 -2.675036034459067 
1.9585729605726687 -2.6852823357370768 
1.9591626326385791 -2.695109032923668 
1.9597529641732987 -2.7050856229789844 
1.9603439607319366 -2.71521676215193 
1.960918216391029 -2.725202340465281 
1.9614756787897953 -2.735033165515918 
1.9620337452605683 -2.745014057437456 
1.9625924208705539 -2.7551496803913618 
1.9631342236415672 -2.765120726843142 
1.9636766077598893 -2.7752462193122738 
1.9642020537800073 -2.785196722632016 
1.9647280534348552 -2.7953010527313964 
1.9652370504229473 -2.805219342047184 
1.9657465734410158 -2.815290476456789 
1.9662390299779584 -2.8251638561642074 
1.966731985078984 -2.8351887086508745 
1.9672078107062267 -2.8450034097686547 
1.9677017573311755 -2.8553397787981045 
1.9681608796739458 -2.8650865041531253 
1.9686381309056276 -2.8753644080440672 
1.9690804609800012 -2.885027357278058 
1.9695409273156814 -2.895230796361841 
1.9699841129298719 -2.9051944299742236 
1.970427723158549 -2.915312411251391 
1.9708539917485322 -2.9251753981672457 
1.9712806581442277 -2.9351896222324623 
1.9717077256298625 -2.9453598017311715 
1.9721173781153667 -2.955257138588704 
1.9725274050736403 -2.9653067986579758 
1.972919958030189 -2.9750664460509086 
1.973330726668244 -2.985428134003216 
1.9737061114284842 -2.995034601128229 
1.9740997175984787 -3.0052524652532715 
1.974475765480119 -3.015157365346126 
1.9748521411993665 -3.025214864555094 
1.9752288474536956 -3.0354297452109353 
1.9755879251398505 -3.0453091032384445 
1.975947307573396 -3.05534028714761 
1.9762890054292854 -3.065014860440558 
1.9766489893489236 -3.0753559601767786 
1.9769912632771312 -3.0853341320972003 
1.9773338213236527 -3.095467229846481 
1.9776586142030963 -3.1052143474099916 
1.9779836662200634 -3.11510925626596 
1.9783089794577484 -3.125156512564406 
1.9786345560470342 -3.135360886417974 
1.9789422888244457 -3.1451471184582944 
1.9792502603284543 -3.1550823595834574 
1.9795584724806052 -3.1651712227110314 
1.9798669272466407 -3.1754185383111504 
1.9801574610421986 -3.18521234632136 
1.9804482132456505 -3.1951554146767056 
1.9807391856116632 -3.2052523679659695 
1.9810303799353224 -3.21550804906925 
1.9813035778294723 -3.22527141703319 
1.9815769739663756 -3.23518312904738 
1.9818505699296074 -3.2452477667706274 
1.9821243673391242 -3.255470127434025 
1.9823800947991839 -3.2651577292663854 
1.9826542864068641 -3.275699489150242 
1.9829103847770926 -3.285694591901939 
1.9831483526771345 -3.29511493613324 
1.9834048019429125 -3.3054144311030886 
1.9836430982526134 -3.3151261052465117 
1.9838999040310106 -3.3257491307689886 
1.9841385340864277 -3.3357707441744466 
1.9843589523353393 -3.345160170449457 
1.9845978963937227 -3.355486955094982 
1.9848186067780664 -3.365166726952483 
1.9850578698510262 -3.375817866832138 
1.9852788771035663 -3.3858065274770017 
1.9854815937706674 -3.3950991808841056 
1.9857028785160733 -3.4053899698084176 
1.985924309769362 -3.4158457677449325 
1.9861274181649469 -3.4255797964871846 
1.9863306516584096 -3.435461339687272 
1.9865340112351415 -3.445494940013438 
1.9867374979031616 -3.455685353243218 
1.9869225969365552 -3.4650896306090577 
1.987126329118389 -3.4755934521660463 
1.9873116531134092 -3.485291480223804 
1.9874970855086809 -3.495135940680098 
1.98768262715252 -3.5051313258633514 
1.9878682789126683 -3.5152823380416383 
1.9880540416770422 -3.525593902713678 
1.9882213238243507 -3.5350158454345766 
1.9884073000187896 -3.5456468930025373 
1.9885747757804593 -3.555365351058245 
1.9887423443492083 -3.565230879665922 
1.9889100064507406 -3.5752480007080636 
1.9890777628274239 -3.585421447867419 
1.9892456142389423 -3.5957561800607705 
1.9893948959042325 -3.6050822054793543 
1.9895629289629593 -3.6157359773560356 
1.9897123733679098 -3.625354417797253 
1.9898618952627132 -3.635116908238615 
1.990011495245343 -3.645027830873795 
1.9901611739273644 -3.6550917709515067 
1.9903109319344676 -3.6653135295134684 
1.9904607699070165 -3.675698137155249 
1.9906106885006385 -3.6862508688964795 
1.990741933932021 -3.695626768412683 
1.9908732420630044 -3.7051395041568873 
1.9910233858771629 -3.7161839664805085 
1.9911548299613566 -3.7260038117452297 
1.9912863382587132 -3.7359738672168885 
1.991417911273592 -3.7460988013590097 
1.9915495495220794 -3.756383503708537 
1.9916624346272285 -3.765330003312504 
1.9917941954349954 -3.775925203948171 
1.9919071863979723 -3.7851459402388983 
1.9920390716700553 -3.7960709775353902 
1.9921521701612077 -3.805583300270511 
1.992265318865865 -3.815236515450717 
1.9923785181649314 -3.8250348608029547 
1.9925106484796533 -3.8366556160056104 
1.9926050701131155 -3.845084875525239 
1.992718423568249 -3.855346040003324 
1.9928318292305316 -3.8657713518889114 
1.992945287527211 -3.87636614979441 
1.9930398766300312 -3.8853286507249805 
1.9931534325675946 -3.8962489294569234 
1.993248103671607 -3.9054910592125665 
1.993361758789332 -3.9167574564555907 
1.9934565132072455 -3.926297230564435 
1.9935513059460868 -3.935978731007908 
1.9936461372964804 -3.9458062334190642 
1.9937410075556183 -3.955784209888752 
1.9938359170275124 -3.9659173411653343 
1.9939308660232609 -3.976210529862778 
1.9940258548613286 -3.986668914687479 
1.9941018748371464 -3.9951581771184212 
1.9941969362185825 -4.00592767796243 
1.9942920383758227 -4.016878155507647 
1.9943681496946342 -4.025772988301278 
1.9944633261345956 -4.037065033382214 
1.994539497347922 -4.046241706339083 
1.9946156954898444 -4.055549457735524 
1.994710981334263 -4.067374280365706 
1.9947872407878813 -4.076991107000277 
1.9948635278222098 -4.0867519891575395 
1.994939842647451 -4.096661309073194 
1.9950161854786024 -4.106723652037344 
1.9950925565356434 -4.1169438191314 
1.9951689560437282 -4.127326840996504 
1.995226274484265 -4.135224144487966 
1.995302724339772 -4.145905011408953 
1.9953792032939228 -4.156763876849978 
1.995436581753578 -4.165028455959839 
1.9955131122272807 -4.176213525947301 
1.9955896724927804 -4.187593953156908 
1.9956471124015742 -4.196261641659168 
1.9957045693309876 -4.2050461869814875 
1.9957812052483412 -4.21694623162232 
1.995838702349539 -4.22601609632876 
1.9958962168689567 -4.235213995459965 
1.995972930205838 -4.247683386643931 
1.996030485857513 -4.257194571247957 
1.9960880593538 -4.266846651859859 
1.996145650828762 -4.27664386623942 
1.9962032604194868 -4.286590646250428 
1.9962608882662063 -4.29669162990871 
1.9963185345124157 -4.306951674358433 
1.996376199305003 -4.31737586992038 
1.9964338827943866 -4.327969555236431 
1.996472348917023 -4.335128928775922 
1.996530063912041 -4.346017687765881 
1.9965877980233446 -4.357091516258044 
1.9966455514155923 -4.368356814871445 
1.996684064471968 -4.375976699288778 
1.9967418503767276 -4.387576267036346 
1.9967803852696222 -4.3954256511712515 
1.99683820417723 -4.4073799344741 
1.996876761240918 -4.415473073620103 
1.9969346136643218 -4.427804454127421 
1.996973193248739 -4.4361569743477824 
1.9970310797252981 -4.448890021099331 
1.9970696821973002 -4.457519100791868 
1.9971082939311113 -4.466264001636873 
1.9971469149895869 -4.475127875374864 
1.99720486420171 -4.488653977429543 
1.9972435088553717 -4.497829946395896 
1.9972821630640976 -4.507136995714589 
1.9973208268968863 -4.516578925018179 
1.997359500424238 -4.526159701621522 
1.9973981837182098 -4.535883470453436 
1.997436876852476 -4.545754564881722 
1.997475579902387 -4.555777518301834 
1.9975142929450362 -4.565957076609082 
1.9975530160593262 -4.576298211726066 
1.997591749326044 -4.586806136158511 
1.9976304928279331 -4.597486318823371 
1.9976692466497779 -4.608344502052344 
1.997708010878486 -4.619386720233378 
1.997746785603181 -4.630619319881013 
1.997766176930004 -4.636309086757686 
1.9978049675708682 -4.647839895592434 
1.9978437689408612 -4.6595784665177735 
1.9978631736796995 -4.665528029242395 
1.9979019913273566 -4.677592672510988 
1.9979408199534134 -4.689884952112465 
1.9979602384159283 -4.696119172167048 
1.9979990837067452 -4.708769483349687 
1.9980185105623574 -4.7151879597940765 
1.9980573727637814 -4.728217786602757 
1.9980962463809875 -4.741513533883831 
1.998115687507148 -4.748264563640391 
1.998135131531678 -4.75508628286011 
1.9981740283372496 -4.768947822225375 
1.99819348114961 -4.775990780685597 
1.998232395673687 -4.790309309873035 
1.9982518574182797 -4.797588339756173 
1.9982907899568458 -4.812395021150534 
1.9983102607853884 -4.819926497898011 
1.9983297346769833 -4.827546060552026 
1.9983492116496784 -4.835255794030459 
1.9983881749121646 -4.850954491574282 
1.998407661239694 -4.8589480148247635 
1.9984271507238165 -4.867040835306603 
1.9984466433842833 -4.87523545116982 
1.9984856383151373 -4.891940543901857 
1.9985051406269423 -4.900456514518284 
1.9985246461979547 -4.909085278746078 
1.9985441550499172 -4.9178298647766105 
1.9985636672050124 -4.926693424379095 
1.9985831826858753 -4.935679239740217 
1.998622223717815 -4.954031462904007 
1.9986417493165758 -4.963405155522798 
1.9986612783365114 -4.972915690910774 
1.9986808108027776 -4.982567123887372 
1.9987003467410913 -4.992363692221903 
1.9987198861777506 -5.002309827789412 
1.9987394291396576 -5.012410168630553 
1.9987589756543431 -5.022669571842982 
1.9987785257499864 -5.033093127866534 
1.998798079455451 -5.043686175234513 
1.998817636800301 -5.054454317448673 
1.9988371978148392 -5.065403440437215 
1.998856762530135 -5.076539731973685 
1.9988763309780544 -5.0878697028770885 
1.9988959031913012 -5.099400209503132 
1.9989154792034463 -5.111138479048383 
1.9989350590489772 -5.123092136351925 
1.9989546427633282 -5.135269234088317 
1.9989742303829345 -5.147678284947011 
1.998993821945276 -5.160328297813229 
1.9990134174889282 -5.173228816595677 
1.9990330170536184 -5.186389963685267 
1.9990526206802806 -5.199822487893706 
1.9990722284111242 -5.2135378168048545 
1.9990918402896942 -5.227548115533931 
1.9991114563609496 -5.2418663512870145 
1.9991310766713377 -5.256506365647452 
1.9991507012688814 -5.2714829549172295 
1.9991703302032635 -5.286811960210233 
1.9991899635259371 -5.302510367708311 
1.9992096012902185 -5.318596422311106 
1.999229243551415 -5.335089754801709 
1.9992488903669439 -5.352011525851659 
1.9992685417964742 -5.369384589762765 
1.9992881979020793 -5.387233679158255 
1.999307858748396 -5.405585617874708 
1.999327524402815 -5.424469562300913 
1.9993471949356758 -5.443917281001522 
1.999366870420491 -5.463963475770673 
1.9993865509341937 -5.484646154223243 
1.9994062365574066 -5.506007064299489 
1.9994259273747526 -5.528092200167648 
1.9994456234751923 -5.550952400360788 
1.999465324952415 -5.574644050672002 
1.9994850319052626 -5.599229923959572 
1.9995047444382301 -5.6247801810775355 
1.9995244626620208 -5.651373579366628 
1.9995441866941888 -5.679098935216294 
1.999563916659876 -5.708056914375823 
1.999583652692667 -5.7383622392379285 
1.9996033949355807 -5.770146432990953 
1.9996231435422414 -5.8035612695152095 
1.9996428986782524 -5.838783157138839 
1.9996626605228491 -5.87601877546764 
1.999682429270869 -5.915512426135147 
1.9997022051351663 -5.957555752799661 
1.9997219883495694 -6.0025008282969665 
1.999741779172572 -6.050778093193333 
1.9997615778920093 -6.102921491757328 
1.999781384831067 -6.15960457154677 
1.999801200356182 -6.22169383729513 
1.9998210248876571 -6.290330308662709 
1.999840858914324 -6.367059326606438 
1.999860703014516 -6.454047480621435 
1.9998805578873031 -6.5544678974349795 
1.9999004244015666 -6.673239999180576 
1.9999203036786994 -6.818605252132717 
1.9999401972461808 -7.006013576556527 
1.9999601073678077 -7.270150712340824 


==> figures-Poisson/multiple_bumping_routes/bumping-projective.txt <==

# Curve 0 of 1, 200 points
# Curve title: "xx(z),2/yy(z)"
# x y type
 0.00259  0.00259  i
 0.02461  0.02481  i
 0.04067  0.04128  i
 0.05484  0.05606  i
 0.06790  0.06992  i
 0.08021  0.08319  i
 0.09196  0.09604  i
 0.10326  0.10861  i
 0.11420  0.12095  i
 0.12483  0.13315  i
 0.13520  0.14523  i
 0.14535  0.15722  i
 0.15529  0.16917  i
 0.16507  0.18108  i
 0.17468  0.19298  i
 0.18415  0.20488  i
 0.19349  0.21680  i
 0.20272  0.22874  i
 0.21184  0.24073  i
 0.22086  0.25277  i
 0.22979  0.26486  i
 0.23863  0.27703  i
 0.24740  0.28927  i
 0.25609  0.30159  i
 0.26472  0.31400  i
 0.27328  0.32650  i
 0.28179  0.33911  i
 0.29024  0.35182  i
 0.29863  0.36465  i
 0.30698  0.37759  i
 0.31529  0.39066  i
 0.32355  0.40386  i
 0.33177  0.41720  i
 0.33995  0.43067  i
 0.34809  0.44429  i
 0.35621  0.45807  i
 0.36429  0.47199  i
 0.37234  0.48608  i
 0.38036  0.50033  i
 0.38835  0.51476  i
 0.39632  0.52936  i
 0.40427  0.54414  i
 0.41219  0.55911  i
 0.42010  0.57428  i
 0.42798  0.58964  i
 0.43584  0.60520  i
 0.44369  0.62097  i
 0.45152  0.63696  i
 0.45934  0.65317  i
 0.46714  0.66960  i
 0.47493  0.68627  i
 0.48271  0.70318  i
 0.49047  0.72033  i
 0.49823  0.73773  i
 0.50597  0.75539  i
 0.51371  0.77331  i
 0.52143  0.79151  i
 0.52915  0.80998  i
 0.53687  0.82874  i
 0.54458  0.84780  i
 0.55228  0.86715  i
 0.55998  0.88681  i
 0.56767  0.90680  i
 0.57537  0.92710  i
 0.58305  0.94774  i
 0.59074  0.96872  i
 0.59843  0.99005  i
 0.60611  1.01175  i
 0.61380  1.03381  i
 0.62148  1.05626  i
 0.62917  1.07909  i
 0.63686  1.10232  i
 0.64455  1.12597  i
 0.65224  1.15004  i
 0.65993  1.17454  i
 0.66763  1.19949  i
 0.67534  1.22490  i
 0.68305  1.25077  i
 0.69076  1.27713  i
 0.69848  1.30399  i
 0.70620  1.33136  i
 0.71393  1.35926  i
 0.72167  1.38769  i
 0.72942  1.41668  i
 0.73717  1.44625  i
 0.74493  1.47640  i
 0.75270  1.50716  i
 0.76048  1.53854  i
 0.76827  1.57056  i
 0.77607  1.60325  i
 0.78388  1.63661  i
 0.79171  1.67068  i
 0.79954  1.70547  i
 0.80738  1.74101  i
 0.81524  1.77731  i
 0.82311  1.81441  i
 0.83100  1.85232  i
 0.83890  1.89108  i
 0.84681  1.93071  i
 0.85473  1.97123  i
 0.86268  2.01269  i
 0.87063  2.05510  i
 0.87861  2.09849  i
 0.88660  2.14292  i
 0.89460  2.18840  i
 0.90263  2.23497  i
 0.91067  2.28267  i
 0.91873  2.33154  i
 0.92681  2.38162  i
 0.93491  2.43296  i
 0.94303  2.48559  i
 0.95117  2.53956  i
 0.95932  2.59493  i
 0.96750  2.65175  i
 0.97571  2.71006  i
 0.98393  2.76992  i
 0.99218  2.83140  i
 1.00045  2.89455  i
 1.00874  2.95944  i
 1.01706  3.02614  i
 1.02540  3.09472  i
 1.03377  3.16525  i
 1.04216  3.23781  i
 1.05058  3.31249  i
 1.05903  3.38937  i
 1.06750  3.46854  i
 1.07600  3.55011  i
 1.08453  3.63417  i
 1.09309  3.72083  i
 1.10168  3.81021  i
 1.11030  3.90243  i
 1.11895  3.99761  i
 1.12763  4.09589  i
 1.13634  4.19741  i
 1.14509  4.30233  i
 1.15387  4.41080  i
 



==> figures-Poisson/multiple_bumping_routes/bumpingcurve.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(z),yy(z)"
# x y type
 0.08244  23.36422  i
 0.10602  17.90474  i
 0.12810  14.60525  i
 0.14911  12.36679  i
 0.16931  10.73462  i
 0.18887  9.48426  i
 0.20790  8.49129  i
 0.22650  7.68081  i
 0.24473  7.00488  i
 0.26264  6.43126  i
 0.28027  5.93743  i
 0.29767  5.50716  i
 0.31486  5.12840  i
 0.33186  4.79205  i
 0.34871  4.49108  i
 0.36541  4.21994  i
 0.38198  3.97424  i
 0.39844  3.75041  i
 0.41480  3.54554  i
 0.43107  3.35722  i
 0.44727  3.18346  i
 0.46340  3.02257  i
 0.47947  2.87311  i
 0.49549  2.73388  i
 0.51147  2.60382  i
 0.52741  2.48204  i
 0.54333  2.36774  i
 0.55922  2.26024  i
 0.57510  2.15893  i
 0.59096  2.06329  i
 0.60682  1.97285  i
 0.62268  1.88718  i
 0.63854  1.80592  i
 0.65441  1.72873  i
 0.67030  1.65531  i
 0.68621  1.58539  i
 0.70213  1.51874  i
 0.71809  1.45512  i
 0.73407  1.39435  i
 0.75009  1.33623  i
 0.76615  1.28060  i
 0.78225  1.22731  i
 0.79840  1.17622  i
 0.81460  1.12720  i
 0.83085  1.08013  i
 0.84717  1.03492  i
 0.86354  0.99145  i
 0.87998  0.94963  i
 0.89650  0.90939  i
 0.91308  0.87063  i
 0.92975  0.83330  i
 0.94650  0.79731  i
 0.96333  0.76261  i
 0.98026  0.72913  i
 0.99728  0.69682  i
 1.01440  0.66564  i
 1.03162  0.63552  i
 1.04896  0.60644  i
 1.06641  0.57833  i
 1.08397  0.55118  i
 1.10166  0.52493  i
 1.11948  0.49955  i
 1.13744  0.47502  i
 1.15553  0.45129  i
 1.17377  0.42835  i
 1.19216  0.40617  i
 1.21071  0.38471  i
 1.22943  0.36396  i
 1.24832  0.34390  i
 1.26739  0.32450  i
 1.28664  0.30575  i
 1.30609  0.28762  i
 1.32575  0.27010  i
 1.34561  0.25317  i
 1.36570  0.23682  i
 1.38602  0.22104  i
 1.40659  0.20581  i
 1.42741  0.19113  i
 1.44850  0.17697  i
 1.46987  0.16333  i
 1.49153  0.15021  i
 1.51351  0.13760  i
 1.53581  0.12548  i
 1.55846  0.11386  i
 1.58148  0.10273  i
 1.60489  0.09209  i
 1.62871  0.08193  i
 1.65298  0.07226  i
 1.67771  0.06309  i
 1.70296  0.05441  i
 1.72876  0.04623  i
 1.75515  0.03856  i
 1.78220  0.03142  i
 1.80997  0.02483  i
 1.83855  0.01882  i
 1.86804  0.01341  i
 1.89859  0.00868  i
 1.93042  0.00471  i
 1.96389  0.00166  i
 2.00000  0.00000  i



==> figures-Poisson/zlepianie/log0.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
1 -0.9999999999999998 
1 0.47712125471966244 
0 0.6020599913279623 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log1.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
2 -0.9999999999999998 
2 -0.9999999999999998 
1 0.0 
1 0.47712125471966244 
0 0.6020599913279623 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log10.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
11 -0.9999999999999998 
11 0.30102999566398114 
10 0.47712125471966244 
10 0.47712125471966244 
9 0.6020599913279623 
9 0.6020599913279623 
8 0.6989700043360187 
8 0.7781512503836435 
7 0.8450980400142567 
7 0.8450980400142567 
5 0.9030899869919434 
5 1.1461280356782377 
4 1.1760912590556811 
4 1.5185139398778873 
3 1.5314789170422551 
3 1.5440680443502754 
2 1.556302500767287 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log100.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
101 -0.9999999999999998 
101 0.0 
99 0.30102999566398114 
99 0.47712125471966244 
97 0.6020599913279623 
97 0.6020599913279623 
93 0.6989700043360187 
93 0.6989700043360187 
90 0.7781512503836435 
90 0.7781512503836435 
87 0.8450980400142567 
87 0.8450980400142567 
85 0.9030899869919434 
85 0.9030899869919434 
84 0.9542425094393249 
84 0.9542425094393249 
81 1.0 
81 1.0 
79 1.041392685158225 
79 1.041392685158225 
76 1.0791812460476247 
76 1.0791812460476247 
75 1.1139433523068367 
75 1.1139433523068367 
74 1.1461280356782377 
74 1.1461280356782377 
73 1.1760912590556811 
73 1.1760912590556811 
72 1.2041199826559246 
72 1.2041199826559246 
71 1.2304489213782739 
71 1.2304489213782739 
70 1.2552725051033058 
70 1.2552725051033058 
68 1.2787536009528289 
68 1.2787536009528289 
67 1.301029995663981 
67 1.322219294733919 
65 1.3424226808222062 
65 1.380211241711606 
63 1.3979400086720375 
63 1.4313637641589871 
62 1.447158031342219 
62 1.447158031342219 
61 1.462397997898956 
61 1.4771212547196624 
59 1.4913616938342726 
59 1.4913616938342726 
58 1.5051499783199058 
58 1.5051499783199058 
57 1.5185139398778873 
57 1.5314789170422551 
55 1.5440680443502754 
55 1.57978359661681 
54 1.591064607026499 
54 1.591064607026499 
53 1.6020599913279623 
53 1.6232492903979003 
52 1.6334684555795864 
52 1.6812412373755872 
51 1.6901960800285134 
51 1.6901960800285134 
50 1.6989700043360185 
50 1.6989700043360185 
49 1.7075701760979363 
49 1.7323937598229684 
48 1.7403626894942439 
48 1.7403626894942439 
47 1.7481880270062005 
47 1.7558748556724912 
46 1.7634279935629371 
46 1.7634279935629371 
45 1.7708520116421442 
45 1.7708520116421442 
44 1.7781512503836434 
44 1.8195439355418683 
43 1.8260748027008262 
43 1.8325089127062362 
42 1.8388490907372552 
42 1.8388490907372552 
41 1.845098040014257 
41 1.845098040014257 
40 1.851258348719075 
40 1.8692317197309762 
39 1.8750612633916997 
39 1.8808135922807911 
38 1.8864907251724818 
38 1.8864907251724818 
37 1.8920946026904801 
37 1.9030899869919433 
36 1.9084850188786497 
36 1.919078092376074 
35 1.9242792860618814 
35 1.9294189257142926 
34 1.9344984512435675 
34 1.9542425094393248 
33 1.9590413923210932 
33 1.968482948553935 
31 1.9731278535996983 
31 2.0043213737826426 
30 2.008600171761917 
30 2.049218022670181 
29 2.0530784434834195 
29 2.0899051114393976 
28 2.093421685162235 
28 2.1522883443830563 
27 2.1553360374650614 
27 2.170261715394957 
26 2.173186268412274 
26 2.1903316981702914 
25 2.1931245983544616 
25 2.2095150145426303 
24 2.2121876044039577 
24 2.2278867046136734 
23 2.2304489213782737 
23 2.2430380486862944 
22 2.2455126678141495 
22 2.2504200023088936 
21 2.252853030979893 
21 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log11.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
12 -0.9999999999999998 
12 -0.9999999999999998 
11 0.0 
11 0.30102999566398114 
10 0.47712125471966244 
10 0.47712125471966244 
9 0.6020599913279623 
9 0.6020599913279623 
8 0.6989700043360187 
8 0.7781512503836435 
7 0.8450980400142567 
7 0.8450980400142567 
5 0.9030899869919434 
5 1.1461280356782377 
4 1.1760912590556811 
4 1.5185139398778873 
3 1.5314789170422551 
3 1.5440680443502754 
2 1.556302500767287 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log12.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
13 -0.9999999999999998 
13 -0.9999999999999998 
11 0.0 
11 0.30102999566398114 
10 0.47712125471966244 
10 0.47712125471966244 
9 0.6020599913279623 
9 0.6020599913279623 
8 0.6989700043360187 
8 0.7781512503836435 
7 0.8450980400142567 
7 0.8450980400142567 
5 0.9030899869919434 
5 1.1461280356782377 
4 1.1760912590556811 
4 1.5185139398778873 
3 1.5314789170422551 
3 1.5440680443502754 
2 1.556302500767287 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log120.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
121 -0.9999999999999998 
121 -0.9999999999999998 
120 0.0 
120 0.0 
114 0.30102999566398114 
114 0.30102999566398114 
108 0.47712125471966244 
108 0.47712125471966244 
106 0.6020599913279623 
106 0.6989700043360187 
104 0.7781512503836435 
104 0.8450980400142567 
103 0.9030899869919434 
103 0.9030899869919434 
98 0.9542425094393249 
98 0.9542425094393249 
96 1.0 
96 1.041392685158225 
94 1.0791812460476247 
94 1.0791812460476247 
91 1.1139433523068367 
91 1.1139433523068367 
90 1.1461280356782377 
90 1.1760912590556811 
89 1.2041199826559246 
89 1.2041199826559246 
88 1.2304489213782739 
88 1.2304489213782739 
86 1.2552725051033058 
86 1.301029995663981 
85 1.322219294733919 
85 1.322219294733919 
83 1.3424226808222062 
83 1.3424226808222062 
82 1.3617278360175928 
82 1.3979400086720375 
81 1.414973347970818 
81 1.4313637641589871 
79 1.447158031342219 
79 1.462397997898956 
77 1.4771212547196624 
77 1.5051499783199058 
76 1.5185139398778873 
76 1.5314789170422551 
73 1.5440680443502754 
73 1.5440680443502754 
72 1.556302500767287 
72 1.5682017240669948 
71 1.57978359661681 
71 1.6127838567197355 
70 1.6232492903979003 
70 1.6232492903979003 
69 1.6334684555795864 
69 1.6334684555795864 
68 1.6434526764861872 
68 1.6532125137753435 
67 1.6627578316815739 
67 1.6627578316815739 
65 1.6720978579357173 
65 1.6812412373755872 
63 1.6901960800285134 
63 1.6989700043360185 
62 1.7075701760979363 
62 1.724275869600789 
61 1.7323937598229684 
61 1.7323937598229684 
60 1.7403626894942439 
60 1.7481880270062005 
58 1.7558748556724912 
58 1.7634279935629371 
57 1.7708520116421442 
57 1.7781512503836434 
56 1.785329835010767 
56 1.7993405494535815 
55 1.8061799739838869 
55 1.8061799739838869 
54 1.8129133566428552 
54 1.8195439355418683 
53 1.8260748027008262 
53 1.851258348719075 
52 1.8573324964312683 
52 1.8633228601204557 
51 1.8692317197309762 
51 1.9030899869919433 
50 1.9084850188786497 
50 1.9344984512435675 
49 1.9395192526186182 
49 1.9731278535996983 
48 1.9777236052888476 
48 1.9777236052888476 
47 1.9822712330395682 
47 2.0569048513364723 
46 2.0606978403536114 
46 2.0681858617461617 
45 2.0718820073061255 
45 2.1139433523068365 
44 2.117271295655764 
44 2.1367205671564067 
43 2.1398790864012365 
43 2.181843587944772 
42 2.1846914308175984 
42 2.1846914308175984 
41 2.187520720836463 
41 2.2013971243204513 
40 2.2041199826559246 
40 2.2068258760318495 
39 2.2095150145426303 
39 2.2455126678141495 
38 2.2479732663618064 
38 2.2600713879850747 
37 2.2624510897304293 
37 2.278753600952829 
36 2.281033367247727 
36 2.281033367247727 
35 2.2833012287035492 
35 2.296665190261531 
34 2.2988530764097064 
34 2.3096301674258983 
32 2.311753861055754 
32 2.3138672203691533 
31 2.3159703454569174 
31 2.3483048630481607 
30 2.3502480183341623 
30 2.376576957056512 
29 2.3783979009481375 
29 2.392696953259666 
28 2.394451680826216 
28 2.4014005407815437 
27 2.4031205211758175 
27 2.4099331233312946 
26 2.41161970596323 
26 2.4149733479708178 
25 2.416640507338281 
25 2.4329692908744054 
24 2.4345689040341987 
24 2.4440447959180758 
23 2.4456042032735974 
23 2.450249108319361 
22 2.45178643552429 
22 2.4533183400470375 
21 2.45484486000851 
21 2.515873843711679 
20 2.517195897949974 
20 2.5289167002776547 
19 2.5301996982030817 
19 2.53529412004277 
18 2.53655844257153 
18 2.545307116465824 
17 2.5465426634781307 
17 2.559906625036112 
16 2.5611013836490555 
16 2.602059991327962 
15 2.603144372620182 
15 2.6928469192772297 
14 2.6937269489236466 
14 2.737192642704737 
13 2.7379873263334304 
13 2.747411807886423 
12 2.7481880270062002 
12 2.7686381012476144 
11 2.769377326076138 
11 2.81756536955978 
10 2.8182258936139553 
10 2.8228216453031045 
9 2.823474229170301 
9 2.866877814337499 
8 2.867467487859051 
8 2.899820502427096 
7 2.90036712865647 
7 2.9350031514536545 
6 2.9355072658247123 
6 3.0484418035504044 
5 3.0488300865283495 
5 3.0595634179012676 
4 3.0599418880619544 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log13.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
14 -0.9999999999999998 
14 -0.9999999999999998 
11 0.0 
11 0.30102999566398114 
10 0.47712125471966244 
10 0.47712125471966244 
9 0.6020599913279623 
9 0.6020599913279623 
8 0.6989700043360187 
8 0.7781512503836435 
7 0.8450980400142567 
7 0.8450980400142567 
5 0.9030899869919434 
5 1.1461280356782377 
4 1.1760912590556811 
4 1.5185139398778873 
3 1.5314789170422551 
3 1.5440680443502754 
2 1.556302500767287 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log14.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
15 -0.9999999999999998 
15 -0.9999999999999998 
11 0.0 
11 0.30102999566398114 
10 0.47712125471966244 
10 0.47712125471966244 
9 0.6020599913279623 
9 0.6020599913279623 
8 0.6989700043360187 
8 0.7781512503836435 
7 0.8450980400142567 
7 0.8450980400142567 
5 0.9030899869919434 
5 1.1461280356782377 
4 1.1760912590556811 
4 1.5185139398778873 
3 1.5314789170422551 
3 1.5440680443502754 
2 1.556302500767287 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log140.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
141 -0.9999999999999998 
141 -0.9999999999999998 
133 0.0 
133 0.0 
130 0.30102999566398114 
130 0.30102999566398114 
128 0.47712125471966244 
128 0.47712125471966244 
123 0.6020599913279623 
123 0.6020599913279623 
121 0.6989700043360187 
121 0.6989700043360187 
117 0.7781512503836435 
117 0.7781512503836435 
115 0.8450980400142567 
115 0.8450980400142567 
111 0.9030899869919434 
111 0.9030899869919434 
107 0.9542425094393249 
107 0.9542425094393249 
105 1.0 
105 1.0 
104 1.041392685158225 
104 1.041392685158225 
103 1.0791812460476247 
103 1.0791812460476247 
102 1.1139433523068367 
102 1.1461280356782377 
101 1.1760912590556811 
101 1.1760912590556811 
100 1.2041199826559246 
100 1.2041199826559246 
99 1.2304489213782739 
99 1.2304489213782739 
98 1.2552725051033058 
98 1.301029995663981 
97 1.322219294733919 
97 1.322219294733919 
96 1.3424226808222062 
96 1.3424226808222062 
95 1.3617278360175928 
95 1.3617278360175928 
94 1.380211241711606 
94 1.4313637641589871 
93 1.447158031342219 
93 1.447158031342219 
92 1.462397997898956 
92 1.4771212547196624 
90 1.4913616938342726 
90 1.5051499783199058 
88 1.5185139398778873 
88 1.5185139398778873 
86 1.5314789170422551 
86 1.556302500767287 
85 1.5682017240669948 
85 1.5682017240669948 
83 1.57978359661681 
83 1.6232492903979003 
80 1.6334684555795864 
80 1.6434526764861872 
79 1.6532125137753435 
79 1.6532125137753435 
78 1.6627578316815739 
78 1.6720978579357173 
77 1.6812412373755872 
77 1.6812412373755872 
76 1.6901960800285134 
76 1.724275869600789 
75 1.7323937598229684 
75 1.7323937598229684 
73 1.7403626894942439 
73 1.7403626894942439 
72 1.7481880270062005 
72 1.7558748556724912 
70 1.7634279935629371 
70 1.7708520116421442 
68 1.7781512503836434 
68 1.8061799739838869 
66 1.8129133566428552 
66 1.8129133566428552 
65 1.8195439355418683 
65 1.8195439355418683 
64 1.8260748027008262 
64 1.8573324964312683 
63 1.8633228601204557 
63 1.8808135922807911 
62 1.8864907251724818 
62 1.8920946026904801 
61 1.8976270912904412 
61 1.9242792860618814 
60 1.9294189257142926 
60 1.9294189257142926 
59 1.9344984512435675 
59 1.9395192526186182 
58 1.9444826721501687 
58 1.9444826721501687 
57 1.9493900066449126 
57 1.9493900066449126 
56 1.9542425094393248 
56 1.968482948553935 
55 1.9731278535996983 
55 1.9867717342662448 
54 1.9912260756924949 
54 1.9912260756924949 
53 1.9956351945975497 
53 1.9956351945975497 
52 2.0 
52 2.021189299069938 
51 2.02530586526477 
51 2.041392685158225 
49 2.045322978786657 
49 2.0718820073061255 
48 2.0755469613925306 
48 2.0791812460476247 
47 2.08278537031645 
47 2.093421685162235 
46 2.0969100130080562 
46 2.117271295655764 
45 2.1205739312058496 
45 2.1613680022349744 
44 2.1643528557844367 
44 2.1673173347481756 
43 2.170261715394957 
43 2.181843587944772 
42 2.1846914308175984 
42 2.1846914308175984 
41 2.187520720836463 
41 2.2013971243204513 
40 2.2041199826559246 
40 2.2068258760318495 
39 2.2095150145426303 
39 2.2455126678141495 
38 2.2479732663618064 
38 2.2600713879850747 
37 2.2624510897304293 
37 2.278753600952829 
36 2.281033367247727 
36 2.281033367247727 
35 2.2833012287035492 
35 2.296665190261531 
34 2.2988530764097064 
34 2.3096301674258983 
32 2.311753861055754 
32 2.3138672203691533 
31 2.3159703454569174 
31 2.3483048630481607 
30 2.3502480183341623 
30 2.376576957056512 
29 2.3783979009481375 
29 2.392696953259666 
28 2.394451680826216 
28 2.4014005407815437 
27 2.4031205211758175 
27 2.4099331233312946 
26 2.41161970596323 
26 2.4149733479708178 
25 2.416640507338281 
25 2.4329692908744054 
24 2.4345689040341987 
24 2.4440447959180758 
23 2.4456042032735974 
23 2.450249108319361 
22 2.45178643552429 
22 2.4533183400470375 
21 2.45484486000851 
21 2.515873843711679 
20 2.517195897949974 
20 2.5289167002776547 
19 2.5301996982030817 
19 2.53529412004277 
18 2.53655844257153 
18 2.545307116465824 
17 2.5465426634781307 
17 2.559906625036112 
16 2.5611013836490555 
16 2.602059991327962 
15 2.603144372620182 
15 2.6928469192772297 
14 2.6937269489236466 
14 2.737192642704737 
13 2.7379873263334304 
13 2.747411807886423 
12 2.7481880270062002 
12 2.7686381012476144 
11 2.769377326076138 
11 2.81756536955978 
10 2.8182258936139553 
10 2.8228216453031045 
9 2.823474229170301 
9 2.866877814337499 
8 2.867467487859051 
8 2.899820502427096 
7 2.90036712865647 
7 2.9350031514536545 
6 2.9355072658247123 
6 3.0484418035504044 
5 3.0488300865283495 
5 3.0595634179012676 
4 3.0599418880619544 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log15.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
16 -0.9999999999999998 
16 -0.9999999999999998 
12 0.0 
12 0.0 
11 0.30102999566398114 
11 0.30102999566398114 
10 0.47712125471966244 
10 0.47712125471966244 
9 0.6020599913279623 
9 0.6020599913279623 
8 0.6989700043360187 
8 0.7781512503836435 
7 0.8450980400142567 
7 0.8450980400142567 
5 0.9030899869919434 
5 1.1461280356782377 
4 1.1760912590556811 
4 1.5185139398778873 
3 1.5314789170422551 
3 1.5440680443502754 
2 1.556302500767287 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log16.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
17 -0.9999999999999998 
17 -0.9999999999999998 
13 0.0 
13 0.0 
11 0.30102999566398114 
11 0.30102999566398114 
10 0.47712125471966244 
10 0.47712125471966244 
9 0.6020599913279623 
9 0.6020599913279623 
8 0.6989700043360187 
8 0.7781512503836435 
7 0.8450980400142567 
7 0.8450980400142567 
5 0.9030899869919434 
5 1.1461280356782377 
4 1.1760912590556811 
4 1.5185139398778873 
3 1.5314789170422551 
3 1.5440680443502754 
2 1.556302500767287 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log160.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
161 -0.9999999999999998 
161 -0.9999999999999998 
150 0.0 
150 0.0 
146 0.30102999566398114 
146 0.30102999566398114 
144 0.47712125471966244 
144 0.47712125471966244 
137 0.6020599913279623 
137 0.6989700043360187 
133 0.7781512503836435 
133 0.8450980400142567 
130 0.9030899869919434 
130 0.9542425094393249 
126 1.0 
126 1.0 
124 1.041392685158225 
124 1.041392685158225 
123 1.0791812460476247 
123 1.0791812460476247 
119 1.1139433523068367 
119 1.1139433523068367 
118 1.1461280356782377 
118 1.1461280356782377 
117 1.1760912590556811 
117 1.1760912590556811 
114 1.2041199826559246 
114 1.2304489213782739 
113 1.2552725051033058 
113 1.2552725051033058 
112 1.2787536009528289 
112 1.322219294733919 
110 1.3424226808222062 
110 1.3424226808222062 
109 1.3617278360175928 
109 1.3617278360175928 
107 1.380211241711606 
107 1.380211241711606 
106 1.3979400086720375 
106 1.447158031342219 
103 1.462397997898956 
103 1.462397997898956 
102 1.4771212547196624 
102 1.4771212547196624 
100 1.4913616938342726 
100 1.4913616938342726 
99 1.5051499783199058 
99 1.556302500767287 
96 1.5682017240669948 
96 1.6127838567197355 
93 1.6232492903979003 
93 1.6334684555795864 
92 1.6434526764861872 
92 1.6434526764861872 
91 1.6532125137753435 
91 1.6532125137753435 
90 1.6627578316815739 
90 1.6901960800285134 
89 1.6989700043360185 
89 1.6989700043360185 
88 1.7075701760979363 
88 1.7075701760979363 
87 1.716003343634799 
87 1.7323937598229684 
86 1.7403626894942439 
86 1.7403626894942439 
85 1.7481880270062005 
85 1.7558748556724912 
84 1.7634279935629371 
84 1.7708520116421442 
82 1.7781512503836434 
82 1.8195439355418683 
81 1.8260748027008262 
81 1.8388490907372552 
79 1.845098040014257 
79 1.851258348719075 
78 1.8573324964312683 
78 1.8750612633916997 
77 1.8808135922807911 
77 1.8808135922807911 
76 1.8864907251724818 
76 1.9030899869919433 
75 1.9084850188786497 
75 1.9138138523837167 
74 1.919078092376074 
74 1.9242792860618814 
73 1.9294189257142926 
73 1.9395192526186182 
72 1.9444826721501687 
72 1.9590413923210932 
70 1.9637878273455551 
70 1.9731278535996983 
69 1.9777236052888476 
69 1.9777236052888476 
68 1.9822712330395682 
68 1.9912260756924949 
67 1.9956351945975497 
67 2.0 
66 2.0043213737826426 
66 2.0170333392987803 
64 2.021189299069938 
64 2.0334237554869494 
63 2.0374264979406234 
63 2.045322978786657 
62 2.049218022670181 
62 2.049218022670181 
61 2.0530784434834195 
61 2.086359830674748 
60 2.0899051114393976 
60 2.0899051114393976 
59 2.093421685162235 
59 2.130333768495006 
58 2.1335389083702174 
58 2.1492191126553797 
57 2.1522883443830563 
57 2.1613680022349744 
56 2.1643528557844367 
56 2.1643528557844367 
55 2.1673173347481756 
55 2.187520720836463 
53 2.1903316981702914 
53 2.2013971243204513 
52 2.2041199826559246 
52 2.2380461031287955 
51 2.2405492482825995 
51 2.2624510897304293 
50 2.2648178230095364 
50 2.2648178230095364 
49 2.2671717284030133 
49 2.278753600952829 
48 2.281033367247727 
48 2.2855573090077734 
47 2.287801729930226 
47 2.296665190261531 
46 2.2988530764097064 
46 2.305351369446624 
45 2.3074960379132126 
45 2.34439227368511 
44 2.3463529744506384 
44 2.359835482339888 
43 2.3617278360175926 
43 2.4014005407815437 
41 2.4031205211758175 
41 2.416640507338281 
40 2.4183012913197452 
40 2.4393326938302624 
39 2.4409090820652173 
39 2.45484486000851 
38 2.4563660331290427 
38 2.4578818967339924 
37 2.4593924877592306 
37 2.4756711883244296 
36 2.477121254719662 
36 2.505149978319906 
35 2.506505032404872 
35 2.5092025223311025 
34 2.5105450102066116 
34 2.5440680443502752 
33 2.545307116465824 
33 2.5465426634781307 
32 2.5477747053878224 
32 2.5658478186735176 
31 2.56702636615906 
31 2.5705429398818973 
30 2.5717088318086874 
30 2.5932860670204567 
29 2.5943925503754266 
29 2.59659709562646 
28 2.597695185925512 
28 2.629409599102719 
27 2.6304278750250236 
27 2.6464037262230695 
26 2.6473829701146196 
26 2.656098202012832 
25 2.6570558528571038 
25 2.665580991017953 
24 2.6665179805548807 
24 2.687528961214634 
23 2.6884198220027105 
23 2.710117365111816 
22 2.7109631189952754 
22 2.870988813760575 
21 2.871572935545878 
21 2.875639937004168 
20 2.876217840591642 
20 2.9063350418050904 
19 2.90687353472207 
19 2.9429995933660402 
18 2.9434945159061026 
18 2.958085848521085 
17 2.958563883221967 
17 2.9656719712201065 
16 2.966141732739032 
16 2.9790929006383258 
15 2.979548374704095 
15 2.9934362304976116 
14 2.993876914941211 
14 2.9960736544852753 
13 2.996511672154178 
13 2.996511672154178 
12 2.996949248495381 
12 3.03181227133037 
11 3.0322157032979815 
11 3.0445397603924107 
10 3.0449315461491597 
10 3.0633333589517493 
9 3.063708559391417 
9 3.088490470182396 
8 3.088844562727004 
8 3.1020905255118367 
7 3.102433705681336 
7 3.211120541258049 
6 3.2113875529368583 
6 3.3055663135153037 
5 3.305781151254982 
5 3.368100851709351 
4 3.3682868849021306 
4 3.440279213235588 


==> figures-Poisson/zlepianie/log17.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
18 -0.9999999999999998 
18 -0.9999999999999998 
14 0.0 
14 0.0 
13 0.30102999566398114 
13 0.6020599913279623 
12 0.6989700043360187 
12 0.7781512503836435 
11 0.8450980400142567 
11 0.9030899869919434 
10 0.9542425094393249 
10 1.041392685158225 
9 1.0791812460476247 
9 1.0791812460476247 
8 1.1139433523068367 
8 1.1461280356782377 
7 1.1760912590556811 
7 1.2041199826559246 
6 1.2304489213782739 
6 1.5185139398778873 
5 1.5314789170422551 
5 1.5314789170422551 
4 1.5440680443502754 
4 1.6989700043360185 
3 1.7075701760979363 
3 1.845098040014257 
2 1.851258348719075 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log18.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
19 -0.9999999999999998 
19 -0.9999999999999998 
15 0.0 
15 0.0 
13 0.30102999566398114 
13 0.6020599913279623 
12 0.6989700043360187 
12 0.7781512503836435 
11 0.8450980400142567 
11 0.9030899869919434 
10 0.9542425094393249 
10 1.041392685158225 
9 1.0791812460476247 
9 1.0791812460476247 
8 1.1139433523068367 
8 1.1461280356782377 
7 1.1760912590556811 
7 1.2041199826559246 
6 1.2304489213782739 
6 1.5185139398778873 
5 1.5314789170422551 
5 1.5314789170422551 
4 1.5440680443502754 
4 1.6989700043360185 
3 1.7075701760979363 
3 1.845098040014257 
2 1.851258348719075 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log180.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
181 -0.9999999999999998 
181 -0.9999999999999998 
177 0.0 
177 0.0 
170 0.30102999566398114 
170 0.30102999566398114 
165 0.47712125471966244 
165 0.47712125471966244 
162 0.6020599913279623 
162 0.6020599913279623 
160 0.6989700043360187 
160 0.6989700043360187 
159 0.7781512503836435 
159 0.7781512503836435 
152 0.8450980400142567 
152 0.8450980400142567 
149 0.9030899869919434 
149 0.9542425094393249 
148 1.0 
148 1.0 
146 1.041392685158225 
146 1.041392685158225 
140 1.0791812460476247 
140 1.0791812460476247 
137 1.1139433523068367 
137 1.1461280356782377 
134 1.1760912590556811 
134 1.1760912590556811 
133 1.2041199826559246 
133 1.2041199826559246 
131 1.2304489213782739 
131 1.2552725051033058 
127 1.2787536009528289 
127 1.2787536009528289 
126 1.301029995663981 
126 1.301029995663981 
124 1.322219294733919 
124 1.322219294733919 
123 1.3424226808222062 
123 1.3424226808222062 
121 1.3617278360175928 
121 1.3617278360175928 
120 1.380211241711606 
120 1.3979400086720375 
119 1.414973347970818 
119 1.414973347970818 
118 1.4313637641589871 
118 1.4313637641589871 
115 1.447158031342219 
115 1.462397997898956 
113 1.4771212547196624 
113 1.4913616938342726 
112 1.5051499783199058 
112 1.5051499783199058 
110 1.5185139398778873 
110 1.5185139398778873 
109 1.5314789170422551 
109 1.5314789170422551 
108 1.5440680443502754 
108 1.5440680443502754 
105 1.556302500767287 
105 1.556302500767287 
104 1.5682017240669948 
104 1.5682017240669948 
102 1.57978359661681 
102 1.6127838567197355 
99 1.6232492903979003 
99 1.6532125137753435 
98 1.6627578316815739 
98 1.6627578316815739 
97 1.6720978579357173 
97 1.6720978579357173 
96 1.6812412373755872 
96 1.6812412373755872 
95 1.6901960800285134 
95 1.6989700043360185 
93 1.7075701760979363 
93 1.716003343634799 
92 1.724275869600789 
92 1.724275869600789 
91 1.7323937598229684 
91 1.7481880270062005 
89 1.7558748556724912 
89 1.7558748556724912 
88 1.7634279935629371 
88 1.7634279935629371 
87 1.7708520116421442 
87 1.7708520116421442 
86 1.7781512503836434 
86 1.785329835010767 
84 1.7923916894982537 
84 1.7923916894982537 
83 1.7993405494535815 
83 1.7993405494535815 
82 1.8061799739838869 
82 1.8195439355418683 
81 1.8260748027008262 
81 1.8388490907372552 
79 1.845098040014257 
79 1.851258348719075 
78 1.8573324964312683 
78 1.8750612633916997 
77 1.8808135922807911 
77 1.8808135922807911 
76 1.8864907251724818 
76 1.9030899869919433 
75 1.9084850188786497 
75 1.9138138523837167 
74 1.919078092376074 
74 1.9242792860618814 
73 1.9294189257142926 
73 1.9395192526186182 
72 1.9444826721501687 
72 1.9590413923210932 
70 1.9637878273455551 
70 1.9731278535996983 
69 1.9777236052888476 
69 1.9777236052888476 
68 1.9822712330395682 
68 1.9912260756924949 
67 1.9956351945975497 
67 2.0 
66 2.0043213737826426 
66 2.0170333392987803 
64 2.021189299069938 
64 2.0334237554869494 
63 2.0374264979406234 
63 2.045322978786657 
62 2.049218022670181 
62 2.049218022670181 
61 2.0530784434834195 
61 2.086359830674748 
60 2.0899051114393976 
60 2.0899051114393976 
59 2.093421685162235 
59 2.130333768495006 
58 2.1335389083702174 
58 2.1492191126553797 
57 2.1522883443830563 
57 2.1613680022349744 
56 2.1643528557844367 
56 2.1643528557844367 
55 2.1673173347481756 
55 2.187520720836463 
53 2.1903316981702914 
53 2.2013971243204513 
52 2.2041199826559246 
52 2.2380461031287955 
51 2.2405492482825995 
51 2.2624510897304293 
50 2.2648178230095364 
50 2.2648178230095364 
49 2.2671717284030133 
49 2.278753600952829 
48 2.281033367247727 
48 2.2855573090077734 
47 2.287801729930226 
47 2.296665190261531 
46 2.2988530764097064 
46 2.305351369446624 
45 2.3074960379132126 
45 2.34439227368511 
44 2.3463529744506384 
44 2.359835482339888 
43 2.3617278360175926 
43 2.4014005407815437 
41 2.4031205211758175 
41 2.416640507338281 
40 2.4183012913197452 
40 2.4393326938302624 
39 2.4409090820652173 
39 2.45484486000851 
38 2.4563660331290427 
38 2.4578818967339924 
37 2.4593924877592306 
37 2.4756711883244296 
36 2.477121254719662 
36 2.505149978319906 
35 2.506505032404872 
35 2.5092025223311025 
34 2.5105450102066116 
34 2.5440680443502752 
33 2.545307116465824 
33 2.5465426634781307 
32 2.5477747053878224 
32 2.5658478186735176 
31 2.56702636615906 
31 2.5705429398818973 
30 2.5717088318086874 
30 2.5932860670204567 
29 2.5943925503754266 
29 2.59659709562646 
28 2.597695185925512 
28 2.629409599102719 
27 2.6304278750250236 
27 2.6464037262230695 
26 2.6473829701146196 
26 2.656098202012832 
25 2.6570558528571038 
25 2.665580991017953 
24 2.6665179805548807 
24 2.687528961214634 
23 2.6884198220027105 
23 2.710117365111816 
22 2.7109631189952754 
22 2.870988813760575 
21 2.871572935545878 
21 2.875639937004168 
20 2.876217840591642 
20 2.9063350418050904 
19 2.90687353472207 
19 2.9429995933660402 
18 2.9434945159061026 
18 2.958085848521085 
17 2.958563883221967 
17 2.9656719712201065 
16 2.966141732739032 
16 2.9790929006383258 
15 2.979548374704095 
15 2.9934362304976116 
14 2.993876914941211 
14 2.9960736544852753 
13 2.996511672154178 
13 2.996511672154178 
12 2.996949248495381 
12 3.03181227133037 
11 3.0322157032979815 
11 3.0445397603924107 
10 3.0449315461491597 
10 3.0633333589517493 
9 3.063708559391417 
9 3.088490470182396 
8 3.088844562727004 
8 3.1020905255118367 
7 3.102433705681336 
7 3.211120541258049 
6 3.2113875529368583 
6 3.3055663135153037 
5 3.305781151254982 
5 3.368100851709351 
4 3.3682868849021306 
4 3.440279213235588 


==> figures-Poisson/zlepianie/log19.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
20 -0.9999999999999998 
20 -0.9999999999999998 
15 0.0 
15 0.0 
13 0.30102999566398114 
13 0.6020599913279623 
12 0.6989700043360187 
12 0.7781512503836435 
11 0.8450980400142567 
11 0.9030899869919434 
10 0.9542425094393249 
10 1.041392685158225 
9 1.0791812460476247 
9 1.0791812460476247 
8 1.1139433523068367 
8 1.1461280356782377 
7 1.1760912590556811 
7 1.2041199826559246 
6 1.2304489213782739 
6 1.5185139398778873 
5 1.5314789170422551 
5 1.5314789170422551 
4 1.5440680443502754 
4 1.6989700043360185 
3 1.7075701760979363 
3 1.845098040014257 
2 1.851258348719075 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log2.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
3 -0.9999999999999998 
3 0.0 
1 0.30102999566398114 
1 0.47712125471966244 
0 0.6020599913279623 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log20.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
21 -0.9999999999999998 
21 -0.9999999999999998 
15 0.0 
15 0.0 
13 0.30102999566398114 
13 0.6020599913279623 
12 0.6989700043360187 
12 0.7781512503836435 
11 0.8450980400142567 
11 0.9030899869919434 
10 0.9542425094393249 
10 1.041392685158225 
9 1.0791812460476247 
9 1.0791812460476247 
8 1.1139433523068367 
8 1.1461280356782377 
7 1.1760912590556811 
7 1.2041199826559246 
6 1.2304489213782739 
6 1.5185139398778873 
5 1.5314789170422551 
5 1.5314789170422551 
4 1.5440680443502754 
4 1.6989700043360185 
3 1.7075701760979363 
3 1.845098040014257 
2 1.851258348719075 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log200.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
201 -0.9999999999999998 
201 -0.9999999999999998 
192 0.0 
192 0.0 
189 0.30102999566398114 
189 0.30102999566398114 
187 0.47712125471966244 
187 0.47712125471966244 
184 0.6020599913279623 
184 0.6020599913279623 
179 0.6989700043360187 
179 0.6989700043360187 
178 0.7781512503836435 
178 0.7781512503836435 
175 0.8450980400142567 
175 0.8450980400142567 
174 0.9030899869919434 
174 0.9030899869919434 
170 0.9542425094393249 
170 0.9542425094393249 
169 1.0 
169 1.041392685158225 
164 1.0791812460476247 
164 1.0791812460476247 
163 1.1139433523068367 
163 1.1139433523068367 
160 1.1461280356782377 
160 1.1461280356782377 
159 1.1760912590556811 
159 1.1760912590556811 
157 1.2041199826559246 
157 1.2041199826559246 
155 1.2304489213782739 
155 1.2304489213782739 
154 1.2552725051033058 
154 1.2552725051033058 
152 1.2787536009528289 
152 1.322219294733919 
151 1.3424226808222062 
151 1.3424226808222062 
148 1.3617278360175928 
148 1.380211241711606 
147 1.3979400086720375 
147 1.3979400086720375 
146 1.414973347970818 
146 1.414973347970818 
144 1.4313637641589871 
144 1.447158031342219 
142 1.462397997898956 
142 1.462397997898956 
139 1.4771212547196624 
139 1.4913616938342726 
137 1.5051499783199058 
137 1.5314789170422551 
135 1.5440680443502754 
135 1.5440680443502754 
132 1.556302500767287 
132 1.57978359661681 
131 1.591064607026499 
131 1.591064607026499 
130 1.6020599913279623 
130 1.6232492903979003 
129 1.6334684555795864 
129 1.6334684555795864 
127 1.6434526764861872 
127 1.6434526764861872 
126 1.6532125137753435 
126 1.6532125137753435 
125 1.6627578316815739 
125 1.6720978579357173 
124 1.6812412373755872 
124 1.6812412373755872 
122 1.6901960800285134 
122 1.6989700043360185 
121 1.7075701760979363 
121 1.7075701760979363 
120 1.716003343634799 
120 1.716003343634799 
118 1.724275869600789 
118 1.7323937598229684 
117 1.7403626894942439 
117 1.7403626894942439 
116 1.7481880270062005 
116 1.7481880270062005 
115 1.7558748556724912 
115 1.7634279935629371 
114 1.7708520116421442 
114 1.7708520116421442 
113 1.7781512503836434 
113 1.8061799739838869 
111 1.8129133566428552 
111 1.8195439355418683 
108 1.8260748027008262 
108 1.8388490907372552 
107 1.845098040014257 
107 1.845098040014257 
106 1.851258348719075 
106 1.851258348719075 
104 1.8573324964312683 
104 1.8633228601204557 
103 1.8692317197309762 
103 1.8750612633916997 
101 1.8808135922807911 
101 1.8976270912904412 
99 1.9030899869919433 
99 1.9138138523837167 
97 1.919078092376074 
97 1.9395192526186182 
96 1.9444826721501687 
96 1.968482948553935 
95 1.9731278535996983 
95 2.0293837776852093 
93 2.0334237554869494 
93 2.0334237554869494 
92 2.0374264979406234 
92 2.041392685158225 
91 2.045322978786657 
91 2.045322978786657 
90 2.049218022670181 
90 2.0530784434834195 
89 2.0569048513364723 
89 2.0569048513364723 
88 2.0606978403536114 
88 2.0718820073061255 
87 2.0755469613925306 
87 2.0969100130080562 
85 2.1003705451175625 
85 2.1003705451175625 
84 2.103803720955957 
84 2.123851640967086 
83 2.1271047983648073 
83 2.1335389083702174 
82 2.1367205671564067 
82 2.1643528557844367 
81 2.1673173347481756 
81 2.170261715394957 
79 2.173186268412274 
79 2.187520720836463 
78 2.1903316981702914 
78 2.1903316981702914 
77 2.1931245983544616 
77 2.2121876044039577 
76 2.214843848047698 
76 2.2329961103921536 
75 2.2355284469075487 
75 2.2380461031287955 
74 2.2405492482825995 
74 2.2600713879850747 
73 2.2624510897304293 
73 2.2922560713564755 
72 2.294466226161593 
72 2.301029995663981 
71 2.3031960574204886 
71 2.320146286111054 
70 2.322219294733919 
70 2.3242824552976926 
69 2.326335860928751 
69 2.3283796034387376 
68 2.3304137733491905 
68 2.3344537511509307 
67 2.3364597338485296 
67 2.3502480183341623 
66 2.3521825181113623 
66 2.3541084391474008 
65 2.3560258571931225 
65 2.374748346010104 
64 2.376576957056512 
64 2.382017042574868 
63 2.383815365980431 
63 2.3856062735983117 
62 2.387389826338729 
62 2.390935107103379 
61 2.392696953259666 
61 2.3996737214810375 
60 2.4014005407815437 
60 2.4132997640812515 
59 2.4149733479708178 
59 2.4248816366310666 
58 2.426511261364575 
58 2.4345689040341987 
57 2.436162647040756 
57 2.4409090820652173 
56 2.442479769064448 
56 2.4578818967339924 
55 2.4593924877592306 
55 2.4593924877592306 
54 2.4608978427565478 
54 2.4913616938342726 
53 2.492760389026837 
53 2.4941545940184424 
52 2.4955443375464483 
52 2.514547752660286 
51 2.515873843711679 
51 2.518513939877887 
50 2.5198279937757184 
50 2.5250448070368448 
49 2.5263392773898437 
49 2.5415792439465807 
48 2.5428254269591797 
48 2.5611013836490555 
47 2.5622928644564746 
47 2.5921767573958667 
46 2.5932860670204567 
46 2.600972895686748 
45 2.602059991327962 
45 2.622214022966295 
44 2.6232492903979003 
44 2.6273658565927325 
43 2.6283889300503116 
43 2.6766936096248664 
42 2.677606952720493 
42 2.6928469192772297 
41 2.6937269489236466 
41 2.6989700043360183 
40 2.6998377258672455 
40 2.7339992865383866 
39 2.7347998295888467 
39 2.754348335711019 
38 2.755112266395071 
38 2.7566361082458477 
37 2.757396028793024 
37 2.761927838420529 
36 2.762678563727436 
36 2.7678976160180904 
35 2.7686381012476144 
35 2.8061799739838866 
34 2.8068580295188172 
34 2.808885867359812 
33 2.8095597146352675 
33 2.839478047374198 
32 2.8401060944567575 
32 2.841359470454855 
31 2.8419848045901137 
31 2.8603380065709936 
30 2.8609366207000932 
30 2.86391737695786 
29 2.8645110810583914 
29 2.8842287696326037 
28 2.8847953639489807 
28 2.8864907251724814 
27 2.8870543780509568 
27 2.888740960682892 
26 2.88930170250631 
26 2.9206450014067875 
25 2.9211660506377384 
25 2.925827574624742 
24 2.926342446625655 
24 2.963787827345555 
23 2.9642596301968487 
23 2.9758911364017924 
22 2.976349979003273 
22 3.008174184006426 
21 3.008600171761917 
21 3.0145205387579233 
20 3.014940349792936 
20 3.02201573981772 
19 3.022428371185486 
19 3.0503797562614574 
18 3.050766311233042 
18 3.065579714728448 
17 3.0659529803138694 
17 3.074816440645175 
16 3.075181854618691 
16 3.0955180423231505 
15 3.0958664534785423 
15 3.1519823954574737 
14 3.1522883443830563 
14 3.1571544399062814 
13 3.1574567681342254 
13 3.18440748541232 
12 3.1846914308175984 
12 3.2033049161384826 
11 3.2035767749779724 
11 3.2095150145426303 
10 3.2097830148485147 
10 3.220369632451394 
9 3.220631019448092 
9 3.2240148113728635 
8 3.224274014294257 
8 3.243286146083446 
7 3.243534101832062 
7 3.2873537727147464 
6 3.287577809078705 
6 3.3055663135153037 
5 3.305781151254982 
5 3.368100851709351 
4 3.3682868849021306 
4 3.440279213235588 


==> figures-Poisson/zlepianie/log21.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
22 -0.9999999999999998 
22 -0.9999999999999998 
17 0.0 
17 0.0 
15 0.30102999566398114 
15 0.30102999566398114 
14 0.47712125471966244 
14 0.6020599913279623 
12 0.6989700043360187 
12 0.7781512503836435 
11 0.8450980400142567 
11 0.9030899869919434 
10 0.9542425094393249 
10 1.041392685158225 
9 1.0791812460476247 
9 1.0791812460476247 
8 1.1139433523068367 
8 1.1461280356782377 
7 1.1760912590556811 
7 1.2041199826559246 
6 1.2304489213782739 
6 1.5185139398778873 
5 1.5314789170422551 
5 1.5314789170422551 
4 1.5440680443502754 
4 1.6989700043360185 
3 1.7075701760979363 
3 1.845098040014257 
2 1.851258348719075 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log22.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
23 -0.9999999999999998 
23 -0.9999999999999998 
22 0.0 
22 0.0 
18 0.30102999566398114 
18 0.30102999566398114 
17 0.47712125471966244 
17 0.6989700043360187 
15 0.7781512503836435 
15 0.9030899869919434 
13 0.9542425094393249 
13 1.0 
12 1.041392685158225 
12 1.041392685158225 
11 1.0791812460476247 
11 1.0791812460476247 
10 1.1139433523068367 
10 1.2787536009528289 
9 1.301029995663981 
9 1.380211241711606 
8 1.3979400086720375 
8 1.4913616938342726 
7 1.5051499783199058 
7 1.5314789170422551 
6 1.5440680443502754 
6 1.5440680443502754 
5 1.556302500767287 
5 1.6020599913279623 
4 1.6127838567197355 
4 1.6989700043360185 
3 1.7075701760979363 
3 1.845098040014257 
2 1.851258348719075 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log23.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
24 -0.9999999999999998 
24 -0.9999999999999998 
22 0.0 
22 0.0 
18 0.30102999566398114 
18 0.30102999566398114 
17 0.47712125471966244 
17 0.6989700043360187 
15 0.7781512503836435 
15 0.9030899869919434 
13 0.9542425094393249 
13 1.0 
12 1.041392685158225 
12 1.041392685158225 
11 1.0791812460476247 
11 1.0791812460476247 
10 1.1139433523068367 
10 1.2787536009528289 
9 1.301029995663981 
9 1.380211241711606 
8 1.3979400086720375 
8 1.4913616938342726 
7 1.5051499783199058 
7 1.5314789170422551 
6 1.5440680443502754 
6 1.5440680443502754 
5 1.556302500767287 
5 1.6020599913279623 
4 1.6127838567197355 
4 1.6989700043360185 
3 1.7075701760979363 
3 1.845098040014257 
2 1.851258348719075 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log24.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
25 -0.9999999999999998 
25 -0.9999999999999998 
22 0.0 
22 0.0 
18 0.30102999566398114 
18 0.30102999566398114 
17 0.47712125471966244 
17 0.6989700043360187 
15 0.7781512503836435 
15 0.9030899869919434 
13 0.9542425094393249 
13 1.0 
12 1.041392685158225 
12 1.041392685158225 
11 1.0791812460476247 
11 1.0791812460476247 
10 1.1139433523068367 
10 1.2787536009528289 
9 1.301029995663981 
9 1.380211241711606 
8 1.3979400086720375 
8 1.4913616938342726 
7 1.5051499783199058 
7 1.5314789170422551 
6 1.5440680443502754 
6 1.5440680443502754 
5 1.556302500767287 
5 1.6020599913279623 
4 1.6127838567197355 
4 1.6989700043360185 
3 1.7075701760979363 
3 1.845098040014257 
2 1.851258348719075 
2 3.124178055474675 
1 3.1245042248342823 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log25.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
26 -0.9999999999999998 
26 -0.9999999999999998 
23 0.0 
23 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log26.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
27 -0.9999999999999998 
27 -0.9999999999999998 
23 0.0 
23 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log27.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
28 -0.9999999999999998 
28 -0.9999999999999998 
23 0.0 
23 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log270.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
271 -0.9999999999999998 
271 -0.9999999999999998 
260 0.0 
260 0.0 
255 0.30102999566398114 
255 0.30102999566398114 
251 0.47712125471966244 
251 0.47712125471966244 
246 0.6020599913279623 
246 0.6020599913279623 
241 0.6989700043360187 
241 0.6989700043360187 
234 0.7781512503836435 
234 0.7781512503836435 
231 0.8450980400142567 
231 0.8450980400142567 
230 0.9030899869919434 
230 0.9030899869919434 
228 0.9542425094393249 
228 0.9542425094393249 
227 1.0 
227 1.0 
221 1.041392685158225 
221 1.0791812460476247 
219 1.1139433523068367 
219 1.1139433523068367 
216 1.1461280356782377 
216 1.1461280356782377 
214 1.1760912590556811 
214 1.1760912590556811 
212 1.2041199826559246 
212 1.2041199826559246 
211 1.2304489213782739 
211 1.2304489213782739 
210 1.2552725051033058 
210 1.2552725051033058 
208 1.2787536009528289 
208 1.2787536009528289 
204 1.301029995663981 
204 1.301029995663981 
203 1.322219294733919 
203 1.322219294733919 
202 1.3424226808222062 
202 1.3424226808222062 
198 1.3617278360175928 
198 1.380211241711606 
196 1.3979400086720375 
196 1.3979400086720375 
194 1.414973347970818 
194 1.4313637641589871 
193 1.447158031342219 
193 1.447158031342219 
192 1.462397997898956 
192 1.462397997898956 
191 1.4771212547196624 
191 1.4771212547196624 
190 1.4913616938342726 
190 1.5051499783199058 
189 1.5185139398778873 
189 1.5185139398778873 
186 1.5314789170422551 
186 1.5314789170422551 
184 1.5440680443502754 
184 1.5440680443502754 
183 1.556302500767287 
183 1.556302500767287 
182 1.5682017240669948 
182 1.5682017240669948 
181 1.57978359661681 
181 1.57978359661681 
179 1.591064607026499 
179 1.6127838567197355 
176 1.6232492903979003 
176 1.6232492903979003 
174 1.6334684555795864 
174 1.6334684555795864 
173 1.6434526764861872 
173 1.6434526764861872 
172 1.6532125137753435 
172 1.6532125137753435 
171 1.6627578316815739 
171 1.6720978579357173 
168 1.6812412373755872 
168 1.6812412373755872 
166 1.6901960800285134 
166 1.7075701760979363 
165 1.716003343634799 
165 1.724275869600789 
163 1.7323937598229684 
163 1.7323937598229684 
162 1.7403626894942439 
162 1.7403626894942439 
160 1.7481880270062005 
160 1.7481880270062005 
159 1.7558748556724912 
159 1.7558748556724912 
157 1.7634279935629371 
157 1.7634279935629371 
156 1.7708520116421442 
156 1.785329835010767 
155 1.7923916894982537 
155 1.8061799739838869 
154 1.8129133566428552 
154 1.8195439355418683 
153 1.8260748027008262 
153 1.8260748027008262 
149 1.8325089127062362 
149 1.851258348719075 
148 1.8573324964312683 
148 1.8633228601204557 
147 1.8692317197309762 
147 1.8808135922807911 
146 1.8864907251724818 
146 1.8864907251724818 
145 1.8920946026904801 
145 1.8976270912904412 
144 1.9030899869919433 
144 1.9030899869919433 
142 1.9084850188786497 
142 1.9084850188786497 
141 1.9138138523837167 
141 1.919078092376074 
140 1.9242792860618814 
140 1.9242792860618814 
136 1.9294189257142926 
136 1.9444826721501687 
135 1.9493900066449126 
135 1.9542425094393248 
134 1.9590413923210932 
134 1.9637878273455551 
133 1.968482948553935 
133 1.9867717342662448 
131 1.9912260756924949 
131 1.9912260756924949 
130 1.9956351945975497 
130 1.9956351945975497 
129 2.0 
129 2.008600171761917 
128 2.012837224705172 
128 2.012837224705172 
127 2.0170333392987803 
127 2.02530586526477 
126 2.0293837776852093 
126 2.0530784434834195 
125 2.0569048513364723 
125 2.0569048513364723 
124 2.0606978403536114 
124 2.0681858617461617 
122 2.0718820073061255 
122 2.0718820073061255 
121 2.0755469613925306 
121 2.0755469613925306 
120 2.0791812460476247 
120 2.0791812460476247 
119 2.08278537031645 
119 2.086359830674748 
118 2.0899051114393976 
118 2.0969100130080562 
117 2.1003705451175625 
117 2.1003705451175625 
116 2.103803720955957 
116 2.1139433523068365 
115 2.117271295655764 
115 2.117271295655764 
114 2.1205739312058496 
114 2.1205739312058496 
113 2.123851640967086 
113 2.1335389083702174 
111 2.1367205671564067 
111 2.1398790864012365 
110 2.143014800254095 
110 2.1461280356782377 
109 2.1492191126553797 
109 2.1492191126553797 
108 2.1522883443830563 
108 2.1553360374650614 
107 2.1583624920952493 
107 2.1673173347481756 
106 2.170261715394957 
106 2.1986570869544226 
105 2.2013971243204513 
105 2.2013971243204513 
104 2.2041199826559246 
104 2.2121876044039577 
102 2.214843848047698 
102 2.2227164711475833 
101 2.2253092817258624 
101 2.2253092817258624 
100 2.2278867046136734 
100 2.2380461031287955 
99 2.2405492482825995 
99 2.2576785748691846 
98 2.2600713879850747 
98 2.276461804173244 
97 2.278753600952829 
97 2.290034611362518 
95 2.2922560713564755 
95 2.2922560713564755 
94 2.294466226161593 
94 2.2988530764097064 
92 2.301029995663981 
92 2.3031960574204886 
91 2.305351369446624 
91 2.3159703454569174 
90 2.3180633349627615 
90 2.3242824552976926 
89 2.326335860928751 
89 2.34439227368511 
88 2.3463529744506384 
88 2.3541084391474008 
87 2.3560258571931225 
87 2.3579348470004535 
86 2.359835482339888 
86 2.359835482339888 
85 2.3617278360175926 
85 2.3617278360175926 
84 2.363611979892144 
84 2.3673559210260184 
83 2.3692158574101425 
83 2.382017042574868 
82 2.383815365980431 
82 2.3856062735983117 
81 2.387389826338729 
81 2.396199347095736 
80 2.397940008672037 
80 2.3996737214810375 
79 2.4014005407815437 
79 2.4065401804339546 
78 2.408239965311849 
78 2.421603926869831 
77 2.4232458739368075 
77 2.436162647040756 
76 2.437750562820388 
76 2.4393326938302624 
75 2.4409090820652173 
75 2.468347330412157 
74 2.469822015978163 
74 2.478566495593843 
73 2.4800069429571505 
73 2.481442628502305 
72 2.4828735836087534 
72 2.4955443375464483 
71 2.4969296480732144 
71 2.501059262217751 
70 2.5024271199844326 
70 2.517195897949974 
69 2.518513939877887 
69 2.5198279937757184 
68 2.521138083704036 
68 2.5340261060561344 
67 2.53529412004277 
67 2.5390760987927767 
66 2.5403294747908736 
66 2.553883026643874 
65 2.555094448578319 
65 2.56702636615906 
64 2.5682017240669945 
64 2.580924975675619 
62 2.5820633629117085 
62 2.59659709562646 
61 2.597695185925512 
61 2.6190933306267423 
60 2.620136054973757 
60 2.6273658565927325 
59 2.6283889300503116 
59 2.635483746814912 
58 2.636487896353365 
58 2.6454222693490914 
57 2.6464037262230695 
57 2.658964842664435 
56 2.65991620006985 
56 2.6803355134145628 
55 2.681241237375587 
55 2.6839471307515117 
54 2.6848453616444123 
54 2.686636269262293 
53 2.687528961214634 
53 2.695481676490197 
52 2.696356388733332 
52 2.7092699609758304 
51 2.710117365111816 
51 2.747411807886423 
50 2.7481880270062002 
50 2.786751422145561 
49 2.787460474518415 
49 2.7909884750888154 
48 2.7916906490201177 
48 2.79309160017658 
47 2.7937903846908183 
47 2.8135809885681917 
46 2.81424759573192 
46 2.8202014594856397 
45 2.8208579894396997 
45 2.8350561017201157 
44 2.8356905714924254 
44 2.849419413796899 
43 2.850033257689769 
43 2.8864907251724814 
42 2.8870543780509568 
42 2.888740960682892 
41 2.88930170250631 
41 2.893761762057943 
40 2.894316062684438 
40 2.9041743682841634 
39 2.904715545278681 
39 2.9365137424788927 
38 2.937016107464814 
38 2.940516484932567 
37 2.9410142437055695 
37 2.9415114326344027 
36 2.9420080530223127 
36 2.9444826721501682 
35 2.9449759084120477 
35 2.961421094066448 
34 2.96189547366785 
34 2.9717395908877777 
33 2.972202838379064 
33 2.984527313343792 
32 2.984977126415493 
32 3.0464951643347082 
31 3.04688519083771 
31 3.0622058088197126 
30 3.0625819842281627 
30 3.063708559391417 
29 3.0640834359635956 
29 3.074084689028244 
28 3.074450718954591 
28 3.1089031276673134 
27 3.1092409685882028 
27 3.121887985103681 
26 3.122215878272826 
26 3.132579847659737 
25 3.1328997699444825 
25 3.152899596393747 
24 3.153204900084284 
24 3.170555058521208 
23 3.1708482036433088 
23 3.196176185039973 
22 3.1964525417033887 
22 3.198931869932209 
21 3.1992064791616572 
21 3.2276296495710084 
20 3.2278867046136734 
20 3.243534101832062 
19 3.2437819160937944 
19 3.2636360685881076 
18 3.2638726768652235 
18 3.2880255353883623 
17 3.288249225571986 
17 3.384890796530554 
16 3.3850697763319344 
16 3.415307292225567 
15 3.4154741681092355 
15 3.423737249982329 


==> figures-Poisson/zlepianie/log28.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
29 -0.9999999999999998 
29 -0.9999999999999998 
23 0.0 
23 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log29.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
30 -0.9999999999999998 
30 -0.9999999999999998 
23 0.0 
23 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log3.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
4 -0.9999999999999998 
4 0.0 
1 0.30102999566398114 
1 0.47712125471966244 
0 0.6020599913279623 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log30.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
31 -0.9999999999999998 
31 -0.9999999999999998 
23 0.0 
23 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log31.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
32 -0.9999999999999998 
32 -0.9999999999999998 
23 0.0 
23 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log32.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
33 -0.9999999999999998 
33 -0.9999999999999998 
24 0.0 
24 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log33.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
34 -0.9999999999999998 
34 -0.9999999999999998 
24 0.0 
24 0.0 
22 0.30102999566398114 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log34.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
35 -0.9999999999999998 
35 -0.9999999999999998 
25 0.0 
25 0.0 
23 0.30102999566398114 
23 0.30102999566398114 
22 0.47712125471966244 
22 0.6020599913279623 
21 0.6989700043360187 
21 0.6989700043360187 
20 0.7781512503836435 
20 0.7781512503836435 
19 0.8450980400142567 
19 0.8450980400142567 
18 0.9030899869919434 
18 1.041392685158225 
17 1.0791812460476247 
17 1.1461280356782377 
16 1.1760912590556811 
16 1.1760912590556811 
14 1.2041199826559246 
14 1.2552725051033058 
13 1.2787536009528289 
13 1.3979400086720375 
12 1.414973347970818 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log35.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
36 -0.9999999999999998 
36 -0.9999999999999998 
27 0.0 
27 0.0 
25 0.30102999566398114 
25 0.30102999566398114 
24 0.47712125471966244 
24 0.6020599913279623 
23 0.6989700043360187 
23 0.7781512503836435 
22 0.8450980400142567 
22 0.8450980400142567 
21 0.9030899869919434 
21 0.9030899869919434 
20 0.9542425094393249 
20 1.0791812460476247 
18 1.1139433523068367 
18 1.1760912590556811 
17 1.2041199826559246 
17 1.2041199826559246 
16 1.2304489213782739 
16 1.2552725051033058 
15 1.2787536009528289 
15 1.301029995663981 
14 1.322219294733919 
14 1.414973347970818 
13 1.4313637641589871 
13 1.462397997898956 
12 1.4771212547196624 
12 1.4913616938342726 
11 1.5051499783199058 
11 1.6020599913279623 
10 1.6127838567197355 
10 1.6627578316815739 
9 1.6720978579357173 
9 1.7075701760979363 
8 1.716003343634799 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log36.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
37 -0.9999999999999998 
37 -0.9999999999999998 
33 0.0 
33 0.0 
31 0.30102999566398114 
31 0.30102999566398114 
27 0.47712125471966244 
27 0.47712125471966244 
25 0.6020599913279623 
25 1.1760912590556811 
24 1.2041199826559246 
24 1.2552725051033058 
23 1.2787536009528289 
23 1.301029995663981 
22 1.322219294733919 
22 1.322219294733919 
21 1.3424226808222062 
21 1.3424226808222062 
20 1.3617278360175928 
20 1.3617278360175928 
19 1.380211241711606 
19 1.380211241711606 
18 1.3979400086720375 
18 1.3979400086720375 
17 1.414973347970818 
17 1.447158031342219 
15 1.462397997898956 
15 1.4771212547196624 
14 1.4913616938342726 
14 1.556302500767287 
13 1.5682017240669948 
13 1.6127838567197355 
12 1.6232492903979003 
12 1.6334684555795864 
11 1.6434526764861872 
11 1.7075701760979363 
10 1.716003343634799 
10 1.8260748027008262 
9 1.8325089127062362 
9 1.8808135922807911 
8 1.8864907251724818 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log37.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
38 -0.9999999999999998 
38 -0.9999999999999998 
34 0.0 
34 0.0 
33 0.30102999566398114 
33 0.30102999566398114 
30 0.47712125471966244 
30 0.47712125471966244 
29 0.6020599913279623 
29 0.6989700043360187 
28 0.7781512503836435 
28 0.7781512503836435 
27 0.8450980400142567 
27 0.8450980400142567 
25 0.9030899869919434 
25 1.1760912590556811 
24 1.2041199826559246 
24 1.2552725051033058 
23 1.2787536009528289 
23 1.301029995663981 
22 1.322219294733919 
22 1.322219294733919 
21 1.3424226808222062 
21 1.3424226808222062 
20 1.3617278360175928 
20 1.3617278360175928 
19 1.380211241711606 
19 1.380211241711606 
18 1.3979400086720375 
18 1.3979400086720375 
17 1.414973347970818 
17 1.447158031342219 
15 1.462397997898956 
15 1.4771212547196624 
14 1.4913616938342726 
14 1.556302500767287 
13 1.5682017240669948 
13 1.6127838567197355 
12 1.6232492903979003 
12 1.6334684555795864 
11 1.6434526764861872 
11 1.7075701760979363 
10 1.716003343634799 
10 1.8260748027008262 
9 1.8325089127062362 
9 1.8808135922807911 
8 1.8864907251724818 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log38.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
39 -0.9999999999999998 
39 -0.9999999999999998 
34 0.0 
34 0.0 
33 0.30102999566398114 
33 0.30102999566398114 
30 0.47712125471966244 
30 0.47712125471966244 
29 0.6020599913279623 
29 0.6989700043360187 
28 0.7781512503836435 
28 0.7781512503836435 
27 0.8450980400142567 
27 0.8450980400142567 
25 0.9030899869919434 
25 1.1760912590556811 
24 1.2041199826559246 
24 1.2552725051033058 
23 1.2787536009528289 
23 1.301029995663981 
22 1.322219294733919 
22 1.322219294733919 
21 1.3424226808222062 
21 1.3424226808222062 
20 1.3617278360175928 
20 1.3617278360175928 
19 1.380211241711606 
19 1.380211241711606 
18 1.3979400086720375 
18 1.3979400086720375 
17 1.414973347970818 
17 1.447158031342219 
15 1.462397997898956 
15 1.4771212547196624 
14 1.4913616938342726 
14 1.556302500767287 
13 1.5682017240669948 
13 1.6127838567197355 
12 1.6232492903979003 
12 1.6334684555795864 
11 1.6434526764861872 
11 1.7075701760979363 
10 1.716003343634799 
10 1.8260748027008262 
9 1.8325089127062362 
9 1.8808135922807911 
8 1.8864907251724818 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log39.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
40 -0.9999999999999998 
40 -0.9999999999999998 
35 0.0 
35 0.0 
33 0.30102999566398114 
33 0.30102999566398114 
30 0.47712125471966244 
30 0.47712125471966244 
29 0.6020599913279623 
29 0.6989700043360187 
28 0.7781512503836435 
28 0.7781512503836435 
27 0.8450980400142567 
27 0.8450980400142567 
25 0.9030899869919434 
25 1.1760912590556811 
24 1.2041199826559246 
24 1.2552725051033058 
23 1.2787536009528289 
23 1.301029995663981 
22 1.322219294733919 
22 1.322219294733919 
21 1.3424226808222062 
21 1.3424226808222062 
20 1.3617278360175928 
20 1.3617278360175928 
19 1.380211241711606 
19 1.380211241711606 
18 1.3979400086720375 
18 1.3979400086720375 
17 1.414973347970818 
17 1.447158031342219 
15 1.462397997898956 
15 1.4771212547196624 
14 1.4913616938342726 
14 1.556302500767287 
13 1.5682017240669948 
13 1.6127838567197355 
12 1.6232492903979003 
12 1.6334684555795864 
11 1.6434526764861872 
11 1.7075701760979363 
10 1.716003343634799 
10 1.8260748027008262 
9 1.8325089127062362 
9 1.8808135922807911 
8 1.8864907251724818 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log4.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
5 -0.9999999999999998 
5 0.0 
4 0.30102999566398114 
4 0.30102999566398114 
3 0.47712125471966244 
3 0.6020599913279623 
2 0.6989700043360187 
2 0.7781512503836435 
1 0.8450980400142567 
1 0.9542425094393249 
0 1.0 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log40.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
41 -0.9999999999999998 
41 -0.9999999999999998 
36 0.0 
36 0.0 
33 0.30102999566398114 
33 0.30102999566398114 
30 0.47712125471966244 
30 0.47712125471966244 
29 0.6020599913279623 
29 0.6989700043360187 
28 0.7781512503836435 
28 0.7781512503836435 
27 0.8450980400142567 
27 0.8450980400142567 
25 0.9030899869919434 
25 1.1760912590556811 
24 1.2041199826559246 
24 1.2552725051033058 
23 1.2787536009528289 
23 1.301029995663981 
22 1.322219294733919 
22 1.322219294733919 
21 1.3424226808222062 
21 1.3424226808222062 
20 1.3617278360175928 
20 1.3617278360175928 
19 1.380211241711606 
19 1.380211241711606 
18 1.3979400086720375 
18 1.3979400086720375 
17 1.414973347970818 
17 1.447158031342219 
15 1.462397997898956 
15 1.4771212547196624 
14 1.4913616938342726 
14 1.556302500767287 
13 1.5682017240669948 
13 1.6127838567197355 
12 1.6232492903979003 
12 1.6334684555795864 
11 1.6434526764861872 
11 1.7075701760979363 
10 1.716003343634799 
10 1.8260748027008262 
9 1.8325089127062362 
9 1.8808135922807911 
8 1.8864907251724818 
8 1.9294189257142926 
7 1.9344984512435675 
7 2.021189299069938 
6 2.02530586526477 
6 2.093421685162235 
5 2.0969100130080562 
5 2.123851640967086 
4 2.1271047983648073 
4 2.3502480183341623 
3 2.3521825181113623 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log41.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
42 -0.9999999999999998 
42 -0.9999999999999998 
37 0.0 
37 0.0 
34 0.30102999566398114 
34 0.30102999566398114 
33 0.47712125471966244 
33 0.47712125471966244 
32 0.6020599913279623 
32 0.9542425094393249 
30 1.0 
30 1.1139433523068367 
29 1.1461280356782377 
29 1.1461280356782377 
27 1.1760912590556811 
27 1.2552725051033058 
25 1.2787536009528289 
25 1.301029995663981 
23 1.322219294733919 
23 1.414973347970818 
22 1.4313637641589871 
22 1.4771212547196624 
21 1.4913616938342726 
21 1.4913616938342726 
20 1.5051499783199058 
20 1.5051499783199058 
19 1.5185139398778873 
19 1.5440680443502754 
18 1.556302500767287 
18 1.591064607026499 
17 1.6020599913279623 
17 1.6334684555795864 
16 1.6434526764861872 
16 1.6434526764861872 
15 1.6532125137753435 
15 1.6532125137753435 
14 1.6627578316815739 
14 1.716003343634799 
13 1.724275869600789 
13 1.7558748556724912 
12 1.7634279935629371 
12 1.9242792860618814 
11 1.9294189257142926 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log42.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
43 -0.9999999999999998 
43 -0.9999999999999998 
37 0.0 
37 0.0 
34 0.30102999566398114 
34 0.30102999566398114 
33 0.47712125471966244 
33 0.47712125471966244 
32 0.6020599913279623 
32 0.9542425094393249 
30 1.0 
30 1.1139433523068367 
29 1.1461280356782377 
29 1.1461280356782377 
27 1.1760912590556811 
27 1.2552725051033058 
25 1.2787536009528289 
25 1.301029995663981 
23 1.322219294733919 
23 1.414973347970818 
22 1.4313637641589871 
22 1.4771212547196624 
21 1.4913616938342726 
21 1.4913616938342726 
20 1.5051499783199058 
20 1.5051499783199058 
19 1.5185139398778873 
19 1.5440680443502754 
18 1.556302500767287 
18 1.591064607026499 
17 1.6020599913279623 
17 1.6334684555795864 
16 1.6434526764861872 
16 1.6434526764861872 
15 1.6532125137753435 
15 1.6532125137753435 
14 1.6627578316815739 
14 1.716003343634799 
13 1.724275869600789 
13 1.7558748556724912 
12 1.7634279935629371 
12 1.9242792860618814 
11 1.9294189257142926 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log43.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
44 -0.9999999999999998 
44 -0.9999999999999998 
37 0.0 
37 0.0 
34 0.30102999566398114 
34 0.30102999566398114 
33 0.47712125471966244 
33 0.47712125471966244 
32 0.6020599913279623 
32 0.9542425094393249 
30 1.0 
30 1.1139433523068367 
29 1.1461280356782377 
29 1.1461280356782377 
27 1.1760912590556811 
27 1.2552725051033058 
25 1.2787536009528289 
25 1.301029995663981 
23 1.322219294733919 
23 1.414973347970818 
22 1.4313637641589871 
22 1.4771212547196624 
21 1.4913616938342726 
21 1.4913616938342726 
20 1.5051499783199058 
20 1.5051499783199058 
19 1.5185139398778873 
19 1.5440680443502754 
18 1.556302500767287 
18 1.591064607026499 
17 1.6020599913279623 
17 1.6334684555795864 
16 1.6434526764861872 
16 1.6434526764861872 
15 1.6532125137753435 
15 1.6532125137753435 
14 1.6627578316815739 
14 1.716003343634799 
13 1.724275869600789 
13 1.7558748556724912 
12 1.7634279935629371 
12 1.9242792860618814 
11 1.9294189257142926 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log44.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
45 -0.9999999999999998 
45 -0.9999999999999998 
39 0.0 
39 0.0 
35 0.30102999566398114 
35 0.30102999566398114 
34 0.47712125471966244 
34 0.47712125471966244 
33 0.6020599913279623 
33 0.6020599913279623 
32 0.6989700043360187 
32 0.9542425094393249 
30 1.0 
30 1.1139433523068367 
29 1.1461280356782377 
29 1.1461280356782377 
27 1.1760912590556811 
27 1.2552725051033058 
25 1.2787536009528289 
25 1.301029995663981 
23 1.322219294733919 
23 1.414973347970818 
22 1.4313637641589871 
22 1.4771212547196624 
21 1.4913616938342726 
21 1.4913616938342726 
20 1.5051499783199058 
20 1.5051499783199058 
19 1.5185139398778873 
19 1.5440680443502754 
18 1.556302500767287 
18 1.591064607026499 
17 1.6020599913279623 
17 1.6334684555795864 
16 1.6434526764861872 
16 1.6434526764861872 
15 1.6532125137753435 
15 1.6532125137753435 
14 1.6627578316815739 
14 1.716003343634799 
13 1.724275869600789 
13 1.7558748556724912 
12 1.7634279935629371 
12 1.9242792860618814 
11 1.9294189257142926 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log45.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
46 -0.9999999999999998 
46 -0.9999999999999998 
40 0.0 
40 0.0 
37 0.30102999566398114 
37 0.30102999566398114 
36 0.47712125471966244 
36 0.47712125471966244 
34 0.6020599913279623 
34 0.6020599913279623 
33 0.6989700043360187 
33 0.7781512503836435 
32 0.8450980400142567 
32 0.9542425094393249 
30 1.0 
30 1.1139433523068367 
29 1.1461280356782377 
29 1.1461280356782377 
27 1.1760912590556811 
27 1.2552725051033058 
25 1.2787536009528289 
25 1.301029995663981 
23 1.322219294733919 
23 1.414973347970818 
22 1.4313637641589871 
22 1.4771212547196624 
21 1.4913616938342726 
21 1.4913616938342726 
20 1.5051499783199058 
20 1.5051499783199058 
19 1.5185139398778873 
19 1.5440680443502754 
18 1.556302500767287 
18 1.591064607026499 
17 1.6020599913279623 
17 1.6334684555795864 
16 1.6434526764861872 
16 1.6434526764861872 
15 1.6532125137753435 
15 1.6532125137753435 
14 1.6627578316815739 
14 1.716003343634799 
13 1.724275869600789 
13 1.7558748556724912 
12 1.7634279935629371 
12 1.9242792860618814 
11 1.9294189257142926 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log46.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
47 -0.9999999999999998 
47 -0.9999999999999998 
41 0.0 
41 0.0 
39 0.30102999566398114 
39 0.30102999566398114 
37 0.47712125471966244 
37 0.47712125471966244 
34 0.6020599913279623 
34 0.6020599913279623 
33 0.6989700043360187 
33 0.7781512503836435 
32 0.8450980400142567 
32 0.9542425094393249 
30 1.0 
30 1.1139433523068367 
29 1.1461280356782377 
29 1.1461280356782377 
27 1.1760912590556811 
27 1.2552725051033058 
25 1.2787536009528289 
25 1.301029995663981 
23 1.322219294733919 
23 1.414973347970818 
22 1.4313637641589871 
22 1.4771212547196624 
21 1.4913616938342726 
21 1.4913616938342726 
20 1.5051499783199058 
20 1.5051499783199058 
19 1.5185139398778873 
19 1.5440680443502754 
18 1.556302500767287 
18 1.591064607026499 
17 1.6020599913279623 
17 1.6334684555795864 
16 1.6434526764861872 
16 1.6434526764861872 
15 1.6532125137753435 
15 1.6532125137753435 
14 1.6627578316815739 
14 1.716003343634799 
13 1.724275869600789 
13 1.7558748556724912 
12 1.7634279935629371 
12 1.9242792860618814 
11 1.9294189257142926 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log47.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
48 -0.9999999999999998 
48 -0.9999999999999998 
41 0.0 
41 0.0 
39 0.30102999566398114 
39 0.30102999566398114 
37 0.47712125471966244 
37 0.47712125471966244 
34 0.6020599913279623 
34 0.6020599913279623 
33 0.6989700043360187 
33 0.7781512503836435 
32 0.8450980400142567 
32 0.9542425094393249 
30 1.0 
30 1.1139433523068367 
29 1.1461280356782377 
29 1.1461280356782377 
27 1.1760912590556811 
27 1.2552725051033058 
25 1.2787536009528289 
25 1.301029995663981 
23 1.322219294733919 
23 1.414973347970818 
22 1.4313637641589871 
22 1.4771212547196624 
21 1.4913616938342726 
21 1.4913616938342726 
20 1.5051499783199058 
20 1.5051499783199058 
19 1.5185139398778873 
19 1.5440680443502754 
18 1.556302500767287 
18 1.591064607026499 
17 1.6020599913279623 
17 1.6334684555795864 
16 1.6434526764861872 
16 1.6434526764861872 
15 1.6532125137753435 
15 1.6532125137753435 
14 1.6627578316815739 
14 1.716003343634799 
13 1.724275869600789 
13 1.7558748556724912 
12 1.7634279935629371 
12 1.9242792860618814 
11 1.9294189257142926 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log48.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
49 -0.9999999999999998 
49 -0.9999999999999998 
42 0.0 
42 0.0 
41 0.30102999566398114 
41 0.30102999566398114 
40 0.47712125471966244 
40 0.47712125471966244 
38 0.6020599913279623 
38 0.6020599913279623 
37 0.6989700043360187 
37 0.7781512503836435 
34 0.8450980400142567 
34 0.8450980400142567 
33 0.9030899869919434 
33 0.9030899869919434 
32 0.9542425094393249 
32 0.9542425094393249 
30 1.0 
30 1.1139433523068367 
29 1.1461280356782377 
29 1.1461280356782377 
27 1.1760912590556811 
27 1.2552725051033058 
25 1.2787536009528289 
25 1.301029995663981 
23 1.322219294733919 
23 1.414973347970818 
22 1.4313637641589871 
22 1.4771212547196624 
21 1.4913616938342726 
21 1.4913616938342726 
20 1.5051499783199058 
20 1.5051499783199058 
19 1.5185139398778873 
19 1.5440680443502754 
18 1.556302500767287 
18 1.591064607026499 
17 1.6020599913279623 
17 1.6334684555795864 
16 1.6434526764861872 
16 1.6434526764861872 
15 1.6532125137753435 
15 1.6532125137753435 
14 1.6627578316815739 
14 1.716003343634799 
13 1.724275869600789 
13 1.7558748556724912 
12 1.7634279935629371 
12 1.9242792860618814 
11 1.9294189257142926 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log49.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
50 -0.9999999999999998 
50 -0.9999999999999998 
48 0.0 
48 0.0 
47 0.30102999566398114 
47 0.47712125471966244 
41 0.6020599913279623 
41 0.6020599913279623 
40 0.6989700043360187 
40 0.7781512503836435 
39 0.8450980400142567 
39 0.9542425094393249 
37 1.0 
37 1.041392685158225 
36 1.0791812460476247 
36 1.0791812460476247 
35 1.1139433523068367 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log5.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
6 -0.9999999999999998 
6 -0.9999999999999998 
5 0.0 
5 0.0 
4 0.30102999566398114 
4 0.30102999566398114 
3 0.47712125471966244 
3 0.6020599913279623 
2 0.6989700043360187 
2 0.7781512503836435 
1 0.8450980400142567 
1 0.9542425094393249 
0 1.0 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log50.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
51 -0.9999999999999998 
51 -0.9999999999999998 
48 0.0 
48 0.0 
47 0.30102999566398114 
47 0.47712125471966244 
41 0.6020599913279623 
41 0.6020599913279623 
40 0.6989700043360187 
40 0.7781512503836435 
39 0.8450980400142567 
39 0.9542425094393249 
37 1.0 
37 1.041392685158225 
36 1.0791812460476247 
36 1.0791812460476247 
35 1.1139433523068367 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log51.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
52 -0.9999999999999998 
52 -0.9999999999999998 
48 0.0 
48 0.0 
47 0.30102999566398114 
47 0.47712125471966244 
41 0.6020599913279623 
41 0.6020599913279623 
40 0.6989700043360187 
40 0.7781512503836435 
39 0.8450980400142567 
39 0.9542425094393249 
37 1.0 
37 1.041392685158225 
36 1.0791812460476247 
36 1.0791812460476247 
35 1.1139433523068367 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log52.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
53 -0.9999999999999998 
53 -0.9999999999999998 
48 0.0 
48 0.0 
47 0.30102999566398114 
47 0.47712125471966244 
41 0.6020599913279623 
41 0.6020599913279623 
40 0.6989700043360187 
40 0.7781512503836435 
39 0.8450980400142567 
39 0.9542425094393249 
37 1.0 
37 1.041392685158225 
36 1.0791812460476247 
36 1.0791812460476247 
35 1.1139433523068367 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log53.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
54 -0.9999999999999998 
54 -0.9999999999999998 
51 0.0 
51 0.0 
49 0.30102999566398114 
49 0.30102999566398114 
48 0.47712125471966244 
48 0.47712125471966244 
42 0.6020599913279623 
42 0.6020599913279623 
41 0.6989700043360187 
41 0.8450980400142567 
40 0.9030899869919434 
40 1.0 
39 1.041392685158225 
39 1.041392685158225 
37 1.0791812460476247 
37 1.0791812460476247 
36 1.1139433523068367 
36 1.1139433523068367 
35 1.1461280356782377 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log54.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
55 -0.9999999999999998 
55 -0.9999999999999998 
51 0.0 
51 0.0 
49 0.30102999566398114 
49 0.30102999566398114 
48 0.47712125471966244 
48 0.47712125471966244 
42 0.6020599913279623 
42 0.6020599913279623 
41 0.6989700043360187 
41 0.8450980400142567 
40 0.9030899869919434 
40 1.0 
39 1.041392685158225 
39 1.041392685158225 
37 1.0791812460476247 
37 1.0791812460476247 
36 1.1139433523068367 
36 1.1139433523068367 
35 1.1461280356782377 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log55.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
56 -0.9999999999999998 
56 -0.9999999999999998 
51 0.0 
51 0.0 
49 0.30102999566398114 
49 0.30102999566398114 
48 0.47712125471966244 
48 0.47712125471966244 
42 0.6020599913279623 
42 0.6020599913279623 
41 0.6989700043360187 
41 0.8450980400142567 
40 0.9030899869919434 
40 1.0 
39 1.041392685158225 
39 1.041392685158225 
37 1.0791812460476247 
37 1.0791812460476247 
36 1.1139433523068367 
36 1.1139433523068367 
35 1.1461280356782377 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log56.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
57 -0.9999999999999998 
57 -0.9999999999999998 
53 0.0 
53 0.0 
52 0.30102999566398114 
52 0.30102999566398114 
51 0.47712125471966244 
51 0.47712125471966244 
45 0.6020599913279623 
45 0.6020599913279623 
43 0.6989700043360187 
43 0.6989700043360187 
42 0.7781512503836435 
42 0.7781512503836435 
41 0.8450980400142567 
41 0.8450980400142567 
40 0.9030899869919434 
40 1.0 
39 1.041392685158225 
39 1.041392685158225 
37 1.0791812460476247 
37 1.0791812460476247 
36 1.1139433523068367 
36 1.1139433523068367 
35 1.1461280356782377 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log57.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
58 -0.9999999999999998 
58 -0.9999999999999998 
53 0.0 
53 0.0 
52 0.30102999566398114 
52 0.30102999566398114 
51 0.47712125471966244 
51 0.47712125471966244 
45 0.6020599913279623 
45 0.6020599913279623 
43 0.6989700043360187 
43 0.6989700043360187 
42 0.7781512503836435 
42 0.7781512503836435 
41 0.8450980400142567 
41 0.8450980400142567 
40 0.9030899869919434 
40 1.0 
39 1.041392685158225 
39 1.041392685158225 
37 1.0791812460476247 
37 1.0791812460476247 
36 1.1139433523068367 
36 1.1139433523068367 
35 1.1461280356782377 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log58.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
59 -0.9999999999999998 
59 -0.9999999999999998 
54 0.0 
54 0.0 
53 0.30102999566398114 
53 0.30102999566398114 
51 0.47712125471966244 
51 0.47712125471966244 
45 0.6020599913279623 
45 0.6020599913279623 
43 0.6989700043360187 
43 0.6989700043360187 
42 0.7781512503836435 
42 0.7781512503836435 
41 0.8450980400142567 
41 0.8450980400142567 
40 0.9030899869919434 
40 1.0 
39 1.041392685158225 
39 1.041392685158225 
37 1.0791812460476247 
37 1.0791812460476247 
36 1.1139433523068367 
36 1.1139433523068367 
35 1.1461280356782377 
35 1.1461280356782377 
34 1.1760912590556811 
34 1.1760912590556811 
33 1.2041199826559246 
33 1.2041199826559246 
32 1.2304489213782739 
32 1.2787536009528289 
31 1.301029995663981 
31 1.322219294733919 
29 1.3424226808222062 
29 1.3424226808222062 
28 1.3617278360175928 
28 1.4313637641589871 
27 1.447158031342219 
27 1.4771212547196624 
26 1.4913616938342726 
26 1.4913616938342726 
25 1.5051499783199058 
25 1.5185139398778873 
24 1.5314789170422551 
24 1.5314789170422551 
23 1.5440680443502754 
23 1.556302500767287 
22 1.5682017240669948 
22 1.6334684555795864 
21 1.6434526764861872 
21 1.6901960800285134 
20 1.6989700043360185 
20 1.7481880270062005 
19 1.7558748556724912 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log59.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
60 -0.9999999999999998 
60 -0.9999999999999998 
56 0.0 
56 0.0 
55 0.30102999566398114 
55 0.30102999566398114 
53 0.47712125471966244 
53 0.47712125471966244 
50 0.6020599913279623 
50 0.6020599913279623 
47 0.6989700043360187 
47 0.6989700043360187 
46 0.7781512503836435 
46 0.8450980400142567 
43 0.9030899869919434 
43 0.9542425094393249 
42 1.0 
42 1.0 
41 1.041392685158225 
41 1.041392685158225 
39 1.0791812460476247 
39 1.1139433523068367 
37 1.1461280356782377 
37 1.1760912590556811 
36 1.2041199826559246 
36 1.2304489213782739 
35 1.2552725051033058 
35 1.3424226808222062 
34 1.3617278360175928 
34 1.380211241711606 
32 1.3979400086720375 
32 1.4313637641589871 
31 1.447158031342219 
31 1.5051499783199058 
30 1.5185139398778873 
30 1.5314789170422551 
29 1.5440680443502754 
29 1.5682017240669948 
28 1.57978359661681 
28 1.57978359661681 
27 1.591064607026499 
27 1.591064607026499 
26 1.6020599913279623 
26 1.6232492903979003 
25 1.6334684555795864 
25 1.6627578316815739 
24 1.6720978579357173 
24 1.7075701760979363 
22 1.716003343634799 
22 1.7403626894942439 
21 1.7481880270062005 
21 1.7481880270062005 
20 1.7558748556724912 
20 1.785329835010767 
19 1.7923916894982537 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log6.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
7 -0.9999999999999998 
7 -0.9999999999999998 
5 0.0 
5 0.0 
4 0.30102999566398114 
4 0.30102999566398114 
3 0.47712125471966244 
3 0.6020599913279623 
2 0.6989700043360187 
2 0.7781512503836435 
1 0.8450980400142567 
1 0.9542425094393249 
0 1.0 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log60.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
61 -0.9999999999999998 
61 -0.9999999999999998 
56 0.0 
56 0.0 
55 0.30102999566398114 
55 0.30102999566398114 
53 0.47712125471966244 
53 0.47712125471966244 
50 0.6020599913279623 
50 0.6020599913279623 
47 0.6989700043360187 
47 0.6989700043360187 
46 0.7781512503836435 
46 0.8450980400142567 
43 0.9030899869919434 
43 0.9542425094393249 
42 1.0 
42 1.0 
41 1.041392685158225 
41 1.041392685158225 
39 1.0791812460476247 
39 1.1139433523068367 
37 1.1461280356782377 
37 1.1760912590556811 
36 1.2041199826559246 
36 1.2304489213782739 
35 1.2552725051033058 
35 1.3424226808222062 
34 1.3617278360175928 
34 1.380211241711606 
32 1.3979400086720375 
32 1.4313637641589871 
31 1.447158031342219 
31 1.5051499783199058 
30 1.5185139398778873 
30 1.5314789170422551 
29 1.5440680443502754 
29 1.5682017240669948 
28 1.57978359661681 
28 1.57978359661681 
27 1.591064607026499 
27 1.591064607026499 
26 1.6020599913279623 
26 1.6232492903979003 
25 1.6334684555795864 
25 1.6627578316815739 
24 1.6720978579357173 
24 1.7075701760979363 
22 1.716003343634799 
22 1.7403626894942439 
21 1.7481880270062005 
21 1.7481880270062005 
20 1.7558748556724912 
20 1.785329835010767 
19 1.7923916894982537 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log61.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
62 -0.9999999999999998 
62 -0.9999999999999998 
57 0.0 
57 0.0 
55 0.30102999566398114 
55 0.30102999566398114 
53 0.47712125471966244 
53 0.47712125471966244 
50 0.6020599913279623 
50 0.6020599913279623 
47 0.6989700043360187 
47 0.6989700043360187 
46 0.7781512503836435 
46 0.8450980400142567 
43 0.9030899869919434 
43 0.9542425094393249 
42 1.0 
42 1.0 
41 1.041392685158225 
41 1.041392685158225 
39 1.0791812460476247 
39 1.1139433523068367 
37 1.1461280356782377 
37 1.1760912590556811 
36 1.2041199826559246 
36 1.2304489213782739 
35 1.2552725051033058 
35 1.3424226808222062 
34 1.3617278360175928 
34 1.380211241711606 
32 1.3979400086720375 
32 1.4313637641589871 
31 1.447158031342219 
31 1.5051499783199058 
30 1.5185139398778873 
30 1.5314789170422551 
29 1.5440680443502754 
29 1.5682017240669948 
28 1.57978359661681 
28 1.57978359661681 
27 1.591064607026499 
27 1.591064607026499 
26 1.6020599913279623 
26 1.6232492903979003 
25 1.6334684555795864 
25 1.6627578316815739 
24 1.6720978579357173 
24 1.7075701760979363 
22 1.716003343634799 
22 1.7403626894942439 
21 1.7481880270062005 
21 1.7481880270062005 
20 1.7558748556724912 
20 1.785329835010767 
19 1.7923916894982537 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log62.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
63 -0.9999999999999998 
63 -0.9999999999999998 
58 0.0 
58 0.0 
55 0.30102999566398114 
55 0.30102999566398114 
53 0.47712125471966244 
53 0.47712125471966244 
50 0.6020599913279623 
50 0.6020599913279623 
47 0.6989700043360187 
47 0.6989700043360187 
46 0.7781512503836435 
46 0.8450980400142567 
43 0.9030899869919434 
43 0.9542425094393249 
42 1.0 
42 1.0 
41 1.041392685158225 
41 1.041392685158225 
39 1.0791812460476247 
39 1.1139433523068367 
37 1.1461280356782377 
37 1.1760912590556811 
36 1.2041199826559246 
36 1.2304489213782739 
35 1.2552725051033058 
35 1.3424226808222062 
34 1.3617278360175928 
34 1.380211241711606 
32 1.3979400086720375 
32 1.4313637641589871 
31 1.447158031342219 
31 1.5051499783199058 
30 1.5185139398778873 
30 1.5314789170422551 
29 1.5440680443502754 
29 1.5682017240669948 
28 1.57978359661681 
28 1.57978359661681 
27 1.591064607026499 
27 1.591064607026499 
26 1.6020599913279623 
26 1.6232492903979003 
25 1.6334684555795864 
25 1.6627578316815739 
24 1.6720978579357173 
24 1.7075701760979363 
22 1.716003343634799 
22 1.7403626894942439 
21 1.7481880270062005 
21 1.7481880270062005 
20 1.7558748556724912 
20 1.785329835010767 
19 1.7923916894982537 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log63.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
64 -0.9999999999999998 
64 -0.9999999999999998 
59 0.0 
59 0.0 
57 0.30102999566398114 
57 0.30102999566398114 
56 0.47712125471966244 
56 0.47712125471966244 
51 0.6020599913279623 
51 0.6020599913279623 
47 0.6989700043360187 
47 0.6989700043360187 
46 0.7781512503836435 
46 0.8450980400142567 
43 0.9030899869919434 
43 0.9542425094393249 
42 1.0 
42 1.0 
41 1.041392685158225 
41 1.041392685158225 
39 1.0791812460476247 
39 1.1139433523068367 
37 1.1461280356782377 
37 1.1760912590556811 
36 1.2041199826559246 
36 1.2304489213782739 
35 1.2552725051033058 
35 1.3424226808222062 
34 1.3617278360175928 
34 1.380211241711606 
32 1.3979400086720375 
32 1.4313637641589871 
31 1.447158031342219 
31 1.5051499783199058 
30 1.5185139398778873 
30 1.5314789170422551 
29 1.5440680443502754 
29 1.5682017240669948 
28 1.57978359661681 
28 1.57978359661681 
27 1.591064607026499 
27 1.591064607026499 
26 1.6020599913279623 
26 1.6232492903979003 
25 1.6334684555795864 
25 1.6627578316815739 
24 1.6720978579357173 
24 1.7075701760979363 
22 1.716003343634799 
22 1.7403626894942439 
21 1.7481880270062005 
21 1.7481880270062005 
20 1.7558748556724912 
20 1.785329835010767 
19 1.7923916894982537 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log64.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
65 -0.9999999999999998 
65 -0.9999999999999998 
60 0.0 
60 0.0 
59 0.30102999566398114 
59 0.30102999566398114 
56 0.47712125471966244 
56 0.47712125471966244 
51 0.6020599913279623 
51 0.6020599913279623 
47 0.6989700043360187 
47 0.6989700043360187 
46 0.7781512503836435 
46 0.8450980400142567 
43 0.9030899869919434 
43 0.9542425094393249 
42 1.0 
42 1.0 
41 1.041392685158225 
41 1.041392685158225 
39 1.0791812460476247 
39 1.1139433523068367 
37 1.1461280356782377 
37 1.1760912590556811 
36 1.2041199826559246 
36 1.2304489213782739 
35 1.2552725051033058 
35 1.3424226808222062 
34 1.3617278360175928 
34 1.380211241711606 
32 1.3979400086720375 
32 1.4313637641589871 
31 1.447158031342219 
31 1.5051499783199058 
30 1.5185139398778873 
30 1.5314789170422551 
29 1.5440680443502754 
29 1.5682017240669948 
28 1.57978359661681 
28 1.57978359661681 
27 1.591064607026499 
27 1.591064607026499 
26 1.6020599913279623 
26 1.6232492903979003 
25 1.6334684555795864 
25 1.6627578316815739 
24 1.6720978579357173 
24 1.7075701760979363 
22 1.716003343634799 
22 1.7403626894942439 
21 1.7481880270062005 
21 1.7481880270062005 
20 1.7558748556724912 
20 1.785329835010767 
19 1.7923916894982537 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log65.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
66 -0.9999999999999998 
66 -0.9999999999999998 
64 0.0 
64 0.0 
61 0.30102999566398114 
61 0.30102999566398114 
60 0.47712125471966244 
60 0.47712125471966244 
56 0.6020599913279623 
56 0.6020599913279623 
52 0.6989700043360187 
52 0.6989700043360187 
51 0.7781512503836435 
51 0.8450980400142567 
50 0.9030899869919434 
50 0.9030899869919434 
48 0.9542425094393249 
48 0.9542425094393249 
47 1.0 
47 1.0 
44 1.041392685158225 
44 1.041392685158225 
43 1.0791812460476247 
43 1.0791812460476247 
42 1.1139433523068367 
42 1.1139433523068367 
41 1.1461280356782377 
41 1.1461280356782377 
40 1.1760912590556811 
40 1.2041199826559246 
39 1.2304489213782739 
39 1.2304489213782739 
37 1.2552725051033058 
37 1.2552725051033058 
36 1.2787536009528289 
36 1.2787536009528289 
35 1.301029995663981 
35 1.3424226808222062 
34 1.3617278360175928 
34 1.380211241711606 
32 1.3979400086720375 
32 1.4313637641589871 
31 1.447158031342219 
31 1.5051499783199058 
30 1.5185139398778873 
30 1.5314789170422551 
29 1.5440680443502754 
29 1.5682017240669948 
28 1.57978359661681 
28 1.57978359661681 
27 1.591064607026499 
27 1.591064607026499 
26 1.6020599913279623 
26 1.6232492903979003 
25 1.6334684555795864 
25 1.6627578316815739 
24 1.6720978579357173 
24 1.7075701760979363 
22 1.716003343634799 
22 1.7403626894942439 
21 1.7481880270062005 
21 1.7481880270062005 
20 1.7558748556724912 
20 1.785329835010767 
19 1.7923916894982537 
19 1.8129133566428552 
18 1.8195439355418683 
18 1.8260748027008262 
17 1.8325089127062362 
17 1.8750612633916997 
16 1.8808135922807911 
16 1.9084850188786497 
15 1.9138138523837167 
15 1.9294189257142926 
14 1.9344984512435675 
14 1.9444826721501687 
13 1.9493900066449126 
13 1.9542425094393248 
12 1.9590413923210932 
12 2.0170333392987803 
11 2.021189299069938 
11 2.1271047983648073 
10 2.130333768495006 
10 2.2695129442179165 
9 2.271841606536499 
9 2.305351369446624 
8 2.3074960379132126 
8 2.436162647040756 
7 2.437750562820388 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log66.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
67 -0.9999999999999998 
67 -0.9999999999999998 
66 0.0 
66 0.0 
64 0.30102999566398114 
64 0.30102999566398114 
62 0.47712125471966244 
62 0.47712125471966244 
59 0.6020599913279623 
59 0.6020599913279623 
58 0.6989700043360187 
58 0.6989700043360187 
55 0.7781512503836435 
55 0.7781512503836435 
54 0.8450980400142567 
54 0.8450980400142567 
53 0.9030899869919434 
53 0.9542425094393249 
52 1.0 
52 1.0 
49 1.041392685158225 
49 1.2304489213782739 
48 1.2552725051033058 
48 1.2552725051033058 
47 1.2787536009528289 
47 1.2787536009528289 
46 1.301029995663981 
46 1.301029995663981 
43 1.322219294733919 
43 1.3424226808222062 
42 1.3617278360175928 
42 1.380211241711606 
41 1.3979400086720375 
41 1.414973347970818 
40 1.4313637641589871 
40 1.462397997898956 
38 1.4771212547196624 
38 1.5051499783199058 
37 1.5185139398778873 
37 1.5314789170422551 
36 1.5440680443502754 
36 1.591064607026499 
35 1.6020599913279623 
35 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log67.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
68 -0.9999999999999998 
68 -0.9999999999999998 
66 0.0 
66 0.0 
64 0.30102999566398114 
64 0.30102999566398114 
62 0.47712125471966244 
62 0.47712125471966244 
59 0.6020599913279623 
59 0.6020599913279623 
58 0.6989700043360187 
58 0.6989700043360187 
55 0.7781512503836435 
55 0.7781512503836435 
54 0.8450980400142567 
54 0.8450980400142567 
53 0.9030899869919434 
53 0.9542425094393249 
52 1.0 
52 1.0 
49 1.041392685158225 
49 1.2304489213782739 
48 1.2552725051033058 
48 1.2552725051033058 
47 1.2787536009528289 
47 1.2787536009528289 
46 1.301029995663981 
46 1.301029995663981 
43 1.322219294733919 
43 1.3424226808222062 
42 1.3617278360175928 
42 1.380211241711606 
41 1.3979400086720375 
41 1.414973347970818 
40 1.4313637641589871 
40 1.462397997898956 
38 1.4771212547196624 
38 1.5051499783199058 
37 1.5185139398778873 
37 1.5314789170422551 
36 1.5440680443502754 
36 1.591064607026499 
35 1.6020599913279623 
35 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log68.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
69 -0.9999999999999998 
69 -0.9999999999999998 
67 0.0 
67 0.0 
64 0.30102999566398114 
64 0.30102999566398114 
62 0.47712125471966244 
62 0.47712125471966244 
59 0.6020599913279623 
59 0.6020599913279623 
58 0.6989700043360187 
58 0.6989700043360187 
55 0.7781512503836435 
55 0.7781512503836435 
54 0.8450980400142567 
54 0.8450980400142567 
53 0.9030899869919434 
53 0.9542425094393249 
52 1.0 
52 1.0 
49 1.041392685158225 
49 1.2304489213782739 
48 1.2552725051033058 
48 1.2552725051033058 
47 1.2787536009528289 
47 1.2787536009528289 
46 1.301029995663981 
46 1.301029995663981 
43 1.322219294733919 
43 1.3424226808222062 
42 1.3617278360175928 
42 1.380211241711606 
41 1.3979400086720375 
41 1.414973347970818 
40 1.4313637641589871 
40 1.462397997898956 
38 1.4771212547196624 
38 1.5051499783199058 
37 1.5185139398778873 
37 1.5314789170422551 
36 1.5440680443502754 
36 1.591064607026499 
35 1.6020599913279623 
35 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log69.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
70 -0.9999999999999998 
70 -0.9999999999999998 
68 0.0 
68 0.0 
64 0.30102999566398114 
64 0.30102999566398114 
62 0.47712125471966244 
62 0.47712125471966244 
59 0.6020599913279623 
59 0.6020599913279623 
58 0.6989700043360187 
58 0.6989700043360187 
55 0.7781512503836435 
55 0.7781512503836435 
54 0.8450980400142567 
54 0.8450980400142567 
53 0.9030899869919434 
53 0.9542425094393249 
52 1.0 
52 1.0 
49 1.041392685158225 
49 1.2304489213782739 
48 1.2552725051033058 
48 1.2552725051033058 
47 1.2787536009528289 
47 1.2787536009528289 
46 1.301029995663981 
46 1.301029995663981 
43 1.322219294733919 
43 1.3424226808222062 
42 1.3617278360175928 
42 1.380211241711606 
41 1.3979400086720375 
41 1.414973347970818 
40 1.4313637641589871 
40 1.462397997898956 
38 1.4771212547196624 
38 1.5051499783199058 
37 1.5185139398778873 
37 1.5314789170422551 
36 1.5440680443502754 
36 1.591064607026499 
35 1.6020599913279623 
35 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log7.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
8 -0.9999999999999998 
8 0.0 
6 0.30102999566398114 
6 0.47712125471966244 
5 0.6020599913279623 
5 0.6989700043360187 
4 0.7781512503836435 
4 1.0791812460476247 
3 1.1139433523068367 
3 1.1461280356782377 
2 1.1760912590556811 
2 1.2304489213782739 
1 1.2552725051033058 
1 2.9708116108725178 
0 2.9712758487381046 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log70.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
71 -0.9999999999999998 
71 -0.9999999999999998 
70 0.0 
70 0.0 
69 0.30102999566398114 
69 0.30102999566398114 
68 0.47712125471966244 
68 0.47712125471966244 
63 0.6020599913279623 
63 0.6020599913279623 
60 0.6989700043360187 
60 0.6989700043360187 
59 0.7781512503836435 
59 0.7781512503836435 
57 0.8450980400142567 
57 0.8450980400142567 
56 0.9030899869919434 
56 0.9030899869919434 
53 0.9542425094393249 
53 0.9542425094393249 
52 1.0 
52 1.0 
49 1.041392685158225 
49 1.2304489213782739 
48 1.2552725051033058 
48 1.2552725051033058 
47 1.2787536009528289 
47 1.2787536009528289 
46 1.301029995663981 
46 1.301029995663981 
43 1.322219294733919 
43 1.3424226808222062 
42 1.3617278360175928 
42 1.380211241711606 
41 1.3979400086720375 
41 1.414973347970818 
40 1.4313637641589871 
40 1.462397997898956 
38 1.4771212547196624 
38 1.5051499783199058 
37 1.5185139398778873 
37 1.5314789170422551 
36 1.5440680443502754 
36 1.591064607026499 
35 1.6020599913279623 
35 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log71.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
72 -0.9999999999999998 
72 -0.9999999999999998 
71 0.0 
71 0.0 
69 0.30102999566398114 
69 0.30102999566398114 
68 0.47712125471966244 
68 0.47712125471966244 
63 0.6020599913279623 
63 0.6020599913279623 
60 0.6989700043360187 
60 0.6989700043360187 
59 0.7781512503836435 
59 0.7781512503836435 
57 0.8450980400142567 
57 0.8450980400142567 
56 0.9030899869919434 
56 0.9030899869919434 
53 0.9542425094393249 
53 0.9542425094393249 
52 1.0 
52 1.0 
49 1.041392685158225 
49 1.2304489213782739 
48 1.2552725051033058 
48 1.2552725051033058 
47 1.2787536009528289 
47 1.2787536009528289 
46 1.301029995663981 
46 1.301029995663981 
43 1.322219294733919 
43 1.3424226808222062 
42 1.3617278360175928 
42 1.380211241711606 
41 1.3979400086720375 
41 1.414973347970818 
40 1.4313637641589871 
40 1.462397997898956 
38 1.4771212547196624 
38 1.5051499783199058 
37 1.5185139398778873 
37 1.5314789170422551 
36 1.5440680443502754 
36 1.591064607026499 
35 1.6020599913279623 
35 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log72.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
73 -0.9999999999999998 
73 -0.9999999999999998 
71 0.0 
71 0.0 
69 0.30102999566398114 
69 0.30102999566398114 
68 0.47712125471966244 
68 0.47712125471966244 
63 0.6020599913279623 
63 0.6020599913279623 
60 0.6989700043360187 
60 0.6989700043360187 
59 0.7781512503836435 
59 0.7781512503836435 
57 0.8450980400142567 
57 0.8450980400142567 
56 0.9030899869919434 
56 0.9030899869919434 
53 0.9542425094393249 
53 0.9542425094393249 
52 1.0 
52 1.0 
49 1.041392685158225 
49 1.2304489213782739 
48 1.2552725051033058 
48 1.2552725051033058 
47 1.2787536009528289 
47 1.2787536009528289 
46 1.301029995663981 
46 1.301029995663981 
43 1.322219294733919 
43 1.3424226808222062 
42 1.3617278360175928 
42 1.380211241711606 
41 1.3979400086720375 
41 1.414973347970818 
40 1.4313637641589871 
40 1.462397997898956 
38 1.4771212547196624 
38 1.5051499783199058 
37 1.5185139398778873 
37 1.5314789170422551 
36 1.5440680443502754 
36 1.591064607026499 
35 1.6020599913279623 
35 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log73.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
74 -0.9999999999999998 
74 -0.9999999999999998 
71 0.0 
71 0.0 
69 0.30102999566398114 
69 0.30102999566398114 
68 0.47712125471966244 
68 0.47712125471966244 
63 0.6020599913279623 
63 0.6020599913279623 
60 0.6989700043360187 
60 0.6989700043360187 
59 0.7781512503836435 
59 0.7781512503836435 
57 0.8450980400142567 
57 0.8450980400142567 
56 0.9030899869919434 
56 0.9030899869919434 
53 0.9542425094393249 
53 0.9542425094393249 
52 1.0 
52 1.0 
49 1.041392685158225 
49 1.2304489213782739 
48 1.2552725051033058 
48 1.2552725051033058 
47 1.2787536009528289 
47 1.2787536009528289 
46 1.301029995663981 
46 1.301029995663981 
43 1.322219294733919 
43 1.3424226808222062 
42 1.3617278360175928 
42 1.380211241711606 
41 1.3979400086720375 
41 1.414973347970818 
40 1.4313637641589871 
40 1.462397997898956 
38 1.4771212547196624 
38 1.5051499783199058 
37 1.5185139398778873 
37 1.5314789170422551 
36 1.5440680443502754 
36 1.591064607026499 
35 1.6020599913279623 
35 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log74.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
75 -0.9999999999999998 
75 -0.9999999999999998 
73 0.0 
73 0.30102999566398114 
70 0.47712125471966244 
70 0.47712125471966244 
66 0.6020599913279623 
66 0.6020599913279623 
63 0.6989700043360187 
63 0.6989700043360187 
62 0.7781512503836435 
62 0.8450980400142567 
61 0.9030899869919434 
61 0.9030899869919434 
59 0.9542425094393249 
59 0.9542425094393249 
58 1.0 
58 1.041392685158225 
56 1.0791812460476247 
56 1.1139433523068367 
55 1.1461280356782377 
55 1.1760912590556811 
54 1.2041199826559246 
54 1.2041199826559246 
51 1.2304489213782739 
51 1.2304489213782739 
49 1.2552725051033058 
49 1.301029995663981 
48 1.322219294733919 
48 1.322219294733919 
45 1.3424226808222062 
45 1.3617278360175928 
44 1.380211241711606 
44 1.414973347970818 
43 1.4313637641589871 
43 1.447158031342219 
42 1.462397997898956 
42 1.462397997898956 
41 1.4771212547196624 
41 1.4771212547196624 
40 1.4913616938342726 
40 1.5185139398778873 
39 1.5314789170422551 
39 1.5440680443502754 
38 1.556302500767287 
38 1.5682017240669948 
37 1.57978359661681 
37 1.6127838567197355 
36 1.6232492903979003 
36 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log75.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
76 -0.9999999999999998 
76 -0.9999999999999998 
73 0.0 
73 0.30102999566398114 
70 0.47712125471966244 
70 0.47712125471966244 
66 0.6020599913279623 
66 0.6020599913279623 
63 0.6989700043360187 
63 0.6989700043360187 
62 0.7781512503836435 
62 0.8450980400142567 
61 0.9030899869919434 
61 0.9030899869919434 
59 0.9542425094393249 
59 0.9542425094393249 
58 1.0 
58 1.041392685158225 
56 1.0791812460476247 
56 1.1139433523068367 
55 1.1461280356782377 
55 1.1760912590556811 
54 1.2041199826559246 
54 1.2041199826559246 
51 1.2304489213782739 
51 1.2304489213782739 
49 1.2552725051033058 
49 1.301029995663981 
48 1.322219294733919 
48 1.322219294733919 
45 1.3424226808222062 
45 1.3617278360175928 
44 1.380211241711606 
44 1.414973347970818 
43 1.4313637641589871 
43 1.447158031342219 
42 1.462397997898956 
42 1.462397997898956 
41 1.4771212547196624 
41 1.4771212547196624 
40 1.4913616938342726 
40 1.5185139398778873 
39 1.5314789170422551 
39 1.5440680443502754 
38 1.556302500767287 
38 1.5682017240669948 
37 1.57978359661681 
37 1.6127838567197355 
36 1.6232492903979003 
36 1.6232492903979003 
34 1.6334684555795864 
34 1.6334684555795864 
33 1.6434526764861872 
33 1.6434526764861872 
32 1.6532125137753435 
32 1.6627578316815739 
31 1.6720978579357173 
31 1.7558748556724912 
30 1.7634279935629371 
30 1.7634279935629371 
29 1.7708520116421442 
29 1.8061799739838869 
28 1.8129133566428552 
28 1.8388490907372552 
27 1.845098040014257 
27 1.8633228601204557 
26 1.8692317197309762 
26 1.8920946026904801 
25 1.8976270912904412 
25 1.9493900066449126 
24 1.9542425094393248 
24 2.0334237554869494 
23 2.0374264979406234 
23 2.0606978403536114 
22 2.064457989226918 
22 2.0755469613925306 
21 2.0791812460476247 
21 2.0791812460476247 
20 2.08278537031645 
20 2.117271295655764 
19 2.1205739312058496 
19 2.1367205671564067 
18 2.1398790864012365 
18 2.1613680022349744 
17 2.1643528557844367 
17 2.181843587944772 
16 2.1846914308175984 
16 2.1931245983544616 
15 2.1958996524092336 
15 2.3159703454569174 
14 2.3180633349627615 
14 2.342422680822206 
13 2.34439227368511 
13 2.3483048630481607 
12 2.3502480183341623 
12 2.4393326938302624 
11 2.4409090820652173 
11 2.447158031342219 
10 2.4487063199050794 
10 2.5390760987927767 
9 2.5403294747908736 
9 2.57978359661681 
8 2.580924975675619 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log76.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
77 -0.9999999999999998 
77 -0.9999999999999998 
76 0.0 
76 0.0 
75 0.30102999566398114 
75 0.30102999566398114 
72 0.47712125471966244 
72 0.47712125471966244 
71 0.6020599913279623 
71 0.6020599913279623 
68 0.6989700043360187 
68 0.6989700043360187 
64 0.7781512503836435 
64 0.7781512503836435 
63 0.8450980400142567 
63 0.9030899869919434 
62 0.9542425094393249 
62 0.9542425094393249 
61 1.0 
61 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log77.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
78 -0.9999999999999998 
78 -0.9999999999999998 
77 0.0 
77 0.0 
76 0.30102999566398114 
76 0.30102999566398114 
72 0.47712125471966244 
72 0.47712125471966244 
71 0.6020599913279623 
71 0.6020599913279623 
68 0.6989700043360187 
68 0.6989700043360187 
64 0.7781512503836435 
64 0.7781512503836435 
63 0.8450980400142567 
63 0.9030899869919434 
62 0.9542425094393249 
62 0.9542425094393249 
61 1.0 
61 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log78.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
79 -0.9999999999999998 
79 -0.9999999999999998 
77 0.0 
77 0.0 
76 0.30102999566398114 
76 0.30102999566398114 
72 0.47712125471966244 
72 0.47712125471966244 
71 0.6020599913279623 
71 0.6020599913279623 
68 0.6989700043360187 
68 0.6989700043360187 
64 0.7781512503836435 
64 0.7781512503836435 
63 0.8450980400142567 
63 0.9030899869919434 
62 0.9542425094393249 
62 0.9542425094393249 
61 1.0 
61 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log79.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
80 -0.9999999999999998 
80 -0.9999999999999998 
77 0.0 
77 0.0 
76 0.30102999566398114 
76 0.30102999566398114 
72 0.47712125471966244 
72 0.47712125471966244 
71 0.6020599913279623 
71 0.6020599913279623 
68 0.6989700043360187 
68 0.6989700043360187 
64 0.7781512503836435 
64 0.7781512503836435 
63 0.8450980400142567 
63 0.9030899869919434 
62 0.9542425094393249 
62 0.9542425094393249 
61 1.0 
61 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log8.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
9 -0.9999999999999998 
9 -0.9999999999999998 
8 0.0 
8 0.0 
6 0.30102999566398114 
6 0.47712125471966244 
5 0.6020599913279623 
5 0.6989700043360187 
4 0.7781512503836435 
4 1.0791812460476247 
3 1.1139433523068367 
3 1.1461280356782377 
2 1.1760912590556811 
2 1.2304489213782739 
1 1.2552725051033058 
1 2.9708116108725178 
0 2.9712758487381046 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log80.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
81 -0.9999999999999998 
81 -0.9999999999999998 
77 0.0 
77 0.0 
76 0.30102999566398114 
76 0.30102999566398114 
72 0.47712125471966244 
72 0.47712125471966244 
71 0.6020599913279623 
71 0.6020599913279623 
68 0.6989700043360187 
68 0.6989700043360187 
64 0.7781512503836435 
64 0.7781512503836435 
63 0.8450980400142567 
63 0.9030899869919434 
62 0.9542425094393249 
62 0.9542425094393249 
61 1.0 
61 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log81.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
82 -0.9999999999999998 
82 -0.9999999999999998 
77 0.0 
77 0.0 
76 0.30102999566398114 
76 0.30102999566398114 
72 0.47712125471966244 
72 0.47712125471966244 
71 0.6020599913279623 
71 0.6020599913279623 
68 0.6989700043360187 
68 0.6989700043360187 
64 0.7781512503836435 
64 0.7781512503836435 
63 0.8450980400142567 
63 0.9030899869919434 
62 0.9542425094393249 
62 0.9542425094393249 
61 1.0 
61 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log82.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
83 -0.9999999999999998 
83 -0.9999999999999998 
78 0.0 
78 0.0 
77 0.30102999566398114 
77 0.30102999566398114 
75 0.47712125471966244 
75 0.47712125471966244 
73 0.6020599913279623 
73 0.6020599913279623 
70 0.6989700043360187 
70 0.6989700043360187 
68 0.7781512503836435 
68 0.7781512503836435 
66 0.8450980400142567 
66 0.8450980400142567 
64 0.9030899869919434 
64 0.9542425094393249 
62 1.0 
62 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log83.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
84 -0.9999999999999998 
84 -0.9999999999999998 
79 0.0 
79 0.0 
78 0.30102999566398114 
78 0.30102999566398114 
76 0.47712125471966244 
76 0.47712125471966244 
74 0.6020599913279623 
74 0.6020599913279623 
70 0.6989700043360187 
70 0.6989700043360187 
68 0.7781512503836435 
68 0.7781512503836435 
66 0.8450980400142567 
66 0.8450980400142567 
64 0.9030899869919434 
64 0.9542425094393249 
62 1.0 
62 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log84.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
85 -0.9999999999999998 
85 -0.9999999999999998 
79 0.0 
79 0.0 
78 0.30102999566398114 
78 0.30102999566398114 
76 0.47712125471966244 
76 0.47712125471966244 
74 0.6020599913279623 
74 0.6020599913279623 
70 0.6989700043360187 
70 0.6989700043360187 
68 0.7781512503836435 
68 0.7781512503836435 
66 0.8450980400142567 
66 0.8450980400142567 
64 0.9030899869919434 
64 0.9542425094393249 
62 1.0 
62 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log85.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
86 -0.9999999999999998 
86 -0.9999999999999998 
79 0.0 
79 0.0 
78 0.30102999566398114 
78 0.30102999566398114 
76 0.47712125471966244 
76 0.47712125471966244 
74 0.6020599913279623 
74 0.6020599913279623 
70 0.6989700043360187 
70 0.6989700043360187 
68 0.7781512503836435 
68 0.7781512503836435 
66 0.8450980400142567 
66 0.8450980400142567 
64 0.9030899869919434 
64 0.9542425094393249 
62 1.0 
62 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log86.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
87 -0.9999999999999998 
87 -0.9999999999999998 
79 0.0 
79 0.0 
78 0.30102999566398114 
78 0.30102999566398114 
76 0.47712125471966244 
76 0.47712125471966244 
74 0.6020599913279623 
74 0.6020599913279623 
70 0.6989700043360187 
70 0.6989700043360187 
68 0.7781512503836435 
68 0.7781512503836435 
66 0.8450980400142567 
66 0.8450980400142567 
64 0.9030899869919434 
64 0.9542425094393249 
62 1.0 
62 1.0 
60 1.041392685158225 
60 1.1139433523068367 
58 1.1461280356782377 
58 1.2304489213782739 
56 1.2552725051033058 
56 1.2552725051033058 
54 1.2787536009528289 
54 1.322219294733919 
52 1.3424226808222062 
52 1.3424226808222062 
51 1.3617278360175928 
51 1.3617278360175928 
50 1.380211241711606 
50 1.3979400086720375 
49 1.414973347970818 
49 1.414973347970818 
48 1.4313637641589871 
48 1.4313637641589871 
47 1.447158031342219 
47 1.447158031342219 
46 1.462397997898956 
46 1.462397997898956 
45 1.4771212547196624 
45 1.4771212547196624 
44 1.4913616938342726 
44 1.5051499783199058 
43 1.5185139398778873 
43 1.556302500767287 
42 1.5682017240669948 
42 1.57978359661681 
41 1.591064607026499 
41 1.591064607026499 
40 1.6020599913279623 
40 1.6434526764861872 
39 1.6532125137753435 
39 1.6720978579357173 
38 1.6812412373755872 
38 1.6812412373755872 
36 1.6901960800285134 
36 1.6989700043360185 
35 1.7075701760979363 
35 1.716003343634799 
34 1.724275869600789 
34 1.7323937598229684 
33 1.7403626894942439 
33 1.785329835010767 
31 1.7923916894982537 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log87.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
88 -0.9999999999999998 
88 -0.9999999999999998 
80 0.0 
80 0.30102999566398114 
79 0.47712125471966244 
79 0.47712125471966244 
77 0.6020599913279623 
77 0.6020599913279623 
74 0.6989700043360187 
74 0.7781512503836435 
72 0.8450980400142567 
72 0.8450980400142567 
70 0.9030899869919434 
70 0.9542425094393249 
67 1.0 
67 1.0 
66 1.041392685158225 
66 1.1139433523068367 
62 1.1461280356782377 
62 1.1461280356782377 
61 1.1760912590556811 
61 1.2041199826559246 
60 1.2304489213782739 
60 1.3424226808222062 
58 1.3617278360175928 
58 1.3617278360175928 
57 1.380211241711606 
57 1.3979400086720375 
54 1.414973347970818 
54 1.414973347970818 
52 1.4313637641589871 
52 1.447158031342219 
50 1.462397997898956 
50 1.5051499783199058 
49 1.5185139398778873 
49 1.5314789170422551 
48 1.5440680443502754 
48 1.5440680443502754 
47 1.556302500767287 
47 1.5682017240669948 
46 1.57978359661681 
46 1.57978359661681 
45 1.591064607026499 
45 1.6334684555795864 
44 1.6434526764861872 
44 1.6627578316815739 
43 1.6720978579357173 
43 1.6720978579357173 
42 1.6812412373755872 
42 1.6812412373755872 
40 1.6901960800285134 
40 1.6989700043360185 
39 1.7075701760979363 
39 1.7075701760979363 
38 1.716003343634799 
38 1.7323937598229684 
36 1.7403626894942439 
36 1.7481880270062005 
35 1.7558748556724912 
35 1.7923916894982537 
33 1.7993405494535815 
33 1.8061799739838869 
32 1.8129133566428552 
32 1.8129133566428552 
31 1.8195439355418683 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log88.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
89 -0.9999999999999998 
89 -0.9999999999999998 
80 0.0 
80 0.30102999566398114 
79 0.47712125471966244 
79 0.47712125471966244 
77 0.6020599913279623 
77 0.6020599913279623 
74 0.6989700043360187 
74 0.7781512503836435 
72 0.8450980400142567 
72 0.8450980400142567 
70 0.9030899869919434 
70 0.9542425094393249 
67 1.0 
67 1.0 
66 1.041392685158225 
66 1.1139433523068367 
62 1.1461280356782377 
62 1.1461280356782377 
61 1.1760912590556811 
61 1.2041199826559246 
60 1.2304489213782739 
60 1.3424226808222062 
58 1.3617278360175928 
58 1.3617278360175928 
57 1.380211241711606 
57 1.3979400086720375 
54 1.414973347970818 
54 1.414973347970818 
52 1.4313637641589871 
52 1.447158031342219 
50 1.462397997898956 
50 1.5051499783199058 
49 1.5185139398778873 
49 1.5314789170422551 
48 1.5440680443502754 
48 1.5440680443502754 
47 1.556302500767287 
47 1.5682017240669948 
46 1.57978359661681 
46 1.57978359661681 
45 1.591064607026499 
45 1.6334684555795864 
44 1.6434526764861872 
44 1.6627578316815739 
43 1.6720978579357173 
43 1.6720978579357173 
42 1.6812412373755872 
42 1.6812412373755872 
40 1.6901960800285134 
40 1.6989700043360185 
39 1.7075701760979363 
39 1.7075701760979363 
38 1.716003343634799 
38 1.7323937598229684 
36 1.7403626894942439 
36 1.7481880270062005 
35 1.7558748556724912 
35 1.7923916894982537 
33 1.7993405494535815 
33 1.8061799739838869 
32 1.8129133566428552 
32 1.8129133566428552 
31 1.8195439355418683 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log89.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
90 -0.9999999999999998 
90 -0.9999999999999998 
80 0.0 
80 0.30102999566398114 
79 0.47712125471966244 
79 0.47712125471966244 
77 0.6020599913279623 
77 0.6020599913279623 
74 0.6989700043360187 
74 0.7781512503836435 
72 0.8450980400142567 
72 0.8450980400142567 
70 0.9030899869919434 
70 0.9542425094393249 
67 1.0 
67 1.0 
66 1.041392685158225 
66 1.1139433523068367 
62 1.1461280356782377 
62 1.1461280356782377 
61 1.1760912590556811 
61 1.2041199826559246 
60 1.2304489213782739 
60 1.3424226808222062 
58 1.3617278360175928 
58 1.3617278360175928 
57 1.380211241711606 
57 1.3979400086720375 
54 1.414973347970818 
54 1.414973347970818 
52 1.4313637641589871 
52 1.447158031342219 
50 1.462397997898956 
50 1.5051499783199058 
49 1.5185139398778873 
49 1.5314789170422551 
48 1.5440680443502754 
48 1.5440680443502754 
47 1.556302500767287 
47 1.5682017240669948 
46 1.57978359661681 
46 1.57978359661681 
45 1.591064607026499 
45 1.6334684555795864 
44 1.6434526764861872 
44 1.6627578316815739 
43 1.6720978579357173 
43 1.6720978579357173 
42 1.6812412373755872 
42 1.6812412373755872 
40 1.6901960800285134 
40 1.6989700043360185 
39 1.7075701760979363 
39 1.7075701760979363 
38 1.716003343634799 
38 1.7323937598229684 
36 1.7403626894942439 
36 1.7481880270062005 
35 1.7558748556724912 
35 1.7923916894982537 
33 1.7993405494535815 
33 1.8061799739838869 
32 1.8129133566428552 
32 1.8129133566428552 
31 1.8195439355418683 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log9.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
10 -0.9999999999999998 
10 -0.9999999999999998 
9 0.0 
9 0.0 
6 0.30102999566398114 
6 0.47712125471966244 
5 0.6020599913279623 
5 0.6989700043360187 
4 0.7781512503836435 
4 1.0791812460476247 
3 1.1139433523068367 
3 1.1461280356782377 
2 1.1760912590556811 
2 1.2304489213782739 
1 1.2552725051033058 
1 2.9708116108725178 
0 2.9712758487381046 
0 3.4474681309497552 


==> figures-Poisson/zlepianie/log90.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
91 -0.9999999999999998 
91 -0.9999999999999998 
80 0.0 
80 0.30102999566398114 
79 0.47712125471966244 
79 0.47712125471966244 
77 0.6020599913279623 
77 0.6020599913279623 
74 0.6989700043360187 
74 0.7781512503836435 
72 0.8450980400142567 
72 0.8450980400142567 
70 0.9030899869919434 
70 0.9542425094393249 
67 1.0 
67 1.0 
66 1.041392685158225 
66 1.1139433523068367 
62 1.1461280356782377 
62 1.1461280356782377 
61 1.1760912590556811 
61 1.2041199826559246 
60 1.2304489213782739 
60 1.3424226808222062 
58 1.3617278360175928 
58 1.3617278360175928 
57 1.380211241711606 
57 1.3979400086720375 
54 1.414973347970818 
54 1.414973347970818 
52 1.4313637641589871 
52 1.447158031342219 
50 1.462397997898956 
50 1.5051499783199058 
49 1.5185139398778873 
49 1.5314789170422551 
48 1.5440680443502754 
48 1.5440680443502754 
47 1.556302500767287 
47 1.5682017240669948 
46 1.57978359661681 
46 1.57978359661681 
45 1.591064607026499 
45 1.6334684555795864 
44 1.6434526764861872 
44 1.6627578316815739 
43 1.6720978579357173 
43 1.6720978579357173 
42 1.6812412373755872 
42 1.6812412373755872 
40 1.6901960800285134 
40 1.6989700043360185 
39 1.7075701760979363 
39 1.7075701760979363 
38 1.716003343634799 
38 1.7323937598229684 
36 1.7403626894942439 
36 1.7481880270062005 
35 1.7558748556724912 
35 1.7923916894982537 
33 1.7993405494535815 
33 1.8061799739838869 
32 1.8129133566428552 
32 1.8129133566428552 
31 1.8195439355418683 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log91.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
92 -0.9999999999999998 
92 -0.9999999999999998 
88 0.0 
88 0.0 
87 0.30102999566398114 
87 0.30102999566398114 
82 0.47712125471966244 
82 0.47712125471966244 
78 0.6020599913279623 
78 0.6020599913279623 
75 0.6989700043360187 
75 0.6989700043360187 
74 0.7781512503836435 
74 0.7781512503836435 
72 0.8450980400142567 
72 0.8450980400142567 
70 0.9030899869919434 
70 0.9542425094393249 
67 1.0 
67 1.0 
66 1.041392685158225 
66 1.1139433523068367 
62 1.1461280356782377 
62 1.1461280356782377 
61 1.1760912590556811 
61 1.2041199826559246 
60 1.2304489213782739 
60 1.3424226808222062 
58 1.3617278360175928 
58 1.3617278360175928 
57 1.380211241711606 
57 1.3979400086720375 
54 1.414973347970818 
54 1.414973347970818 
52 1.4313637641589871 
52 1.447158031342219 
50 1.462397997898956 
50 1.5051499783199058 
49 1.5185139398778873 
49 1.5314789170422551 
48 1.5440680443502754 
48 1.5440680443502754 
47 1.556302500767287 
47 1.5682017240669948 
46 1.57978359661681 
46 1.57978359661681 
45 1.591064607026499 
45 1.6334684555795864 
44 1.6434526764861872 
44 1.6627578316815739 
43 1.6720978579357173 
43 1.6720978579357173 
42 1.6812412373755872 
42 1.6812412373755872 
40 1.6901960800285134 
40 1.6989700043360185 
39 1.7075701760979363 
39 1.7075701760979363 
38 1.716003343634799 
38 1.7323937598229684 
36 1.7403626894942439 
36 1.7481880270062005 
35 1.7558748556724912 
35 1.7923916894982537 
33 1.7993405494535815 
33 1.8061799739838869 
32 1.8129133566428552 
32 1.8129133566428552 
31 1.8195439355418683 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log92.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
93 -0.9999999999999998 
93 -0.9999999999999998 
88 0.0 
88 0.0 
87 0.30102999566398114 
87 0.30102999566398114 
82 0.47712125471966244 
82 0.47712125471966244 
78 0.6020599913279623 
78 0.6020599913279623 
75 0.6989700043360187 
75 0.6989700043360187 
74 0.7781512503836435 
74 0.7781512503836435 
72 0.8450980400142567 
72 0.8450980400142567 
70 0.9030899869919434 
70 0.9542425094393249 
67 1.0 
67 1.0 
66 1.041392685158225 
66 1.1139433523068367 
62 1.1461280356782377 
62 1.1461280356782377 
61 1.1760912590556811 
61 1.2041199826559246 
60 1.2304489213782739 
60 1.3424226808222062 
58 1.3617278360175928 
58 1.3617278360175928 
57 1.380211241711606 
57 1.3979400086720375 
54 1.414973347970818 
54 1.414973347970818 
52 1.4313637641589871 
52 1.447158031342219 
50 1.462397997898956 
50 1.5051499783199058 
49 1.5185139398778873 
49 1.5314789170422551 
48 1.5440680443502754 
48 1.5440680443502754 
47 1.556302500767287 
47 1.5682017240669948 
46 1.57978359661681 
46 1.57978359661681 
45 1.591064607026499 
45 1.6334684555795864 
44 1.6434526764861872 
44 1.6627578316815739 
43 1.6720978579357173 
43 1.6720978579357173 
42 1.6812412373755872 
42 1.6812412373755872 
40 1.6901960800285134 
40 1.6989700043360185 
39 1.7075701760979363 
39 1.7075701760979363 
38 1.716003343634799 
38 1.7323937598229684 
36 1.7403626894942439 
36 1.7481880270062005 
35 1.7558748556724912 
35 1.7923916894982537 
33 1.7993405494535815 
33 1.8061799739838869 
32 1.8129133566428552 
32 1.8129133566428552 
31 1.8195439355418683 
31 1.8750612633916997 
30 1.8808135922807911 
30 1.8864907251724818 
29 1.8920946026904801 
29 1.9030899869919433 
28 1.9084850188786497 
28 1.9493900066449126 
27 1.9542425094393248 
27 2.0569048513364723 
26 2.0606978403536114 
26 2.0755469613925306 
25 2.0791812460476247 
25 2.110589710299249 
24 2.1139433523068365 
24 2.176091259055681 
23 2.1789769472931693 
23 2.2227164711475833 
22 2.2253092817258624 
22 2.2304489213782737 
21 2.2329961103921536 
21 2.2504200023088936 
20 2.252853030979893 
20 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log93.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
94 -0.9999999999999998 
94 -0.9999999999999998 
89 0.0 
89 0.0 
88 0.30102999566398114 
88 0.30102999566398114 
85 0.47712125471966244 
85 0.47712125471966244 
82 0.6020599913279623 
82 0.6020599913279623 
79 0.6989700043360187 
79 0.6989700043360187 
78 0.7781512503836435 
78 0.9030899869919434 
75 0.9542425094393249 
75 1.0 
72 1.041392685158225 
72 1.041392685158225 
71 1.0791812460476247 
71 1.1139433523068367 
70 1.1461280356782377 
70 1.1760912590556811 
69 1.2041199826559246 
69 1.2041199826559246 
67 1.2304489213782739 
67 1.2304489213782739 
66 1.2552725051033058 
66 1.2552725051033058 
65 1.2787536009528289 
65 1.2787536009528289 
64 1.301029995663981 
64 1.322219294733919 
63 1.3424226808222062 
63 1.3617278360175928 
60 1.380211241711606 
60 1.380211241711606 
59 1.3979400086720375 
59 1.3979400086720375 
58 1.414973347970818 
58 1.414973347970818 
57 1.4313637641589871 
57 1.4313637641589871 
56 1.447158031342219 
56 1.447158031342219 
54 1.462397997898956 
54 1.4913616938342726 
53 1.5051499783199058 
53 1.5314789170422551 
52 1.5440680443502754 
52 1.5440680443502754 
51 1.556302500767287 
51 1.5682017240669948 
50 1.57978359661681 
50 1.57978359661681 
49 1.591064607026499 
49 1.6020599913279623 
48 1.6127838567197355 
48 1.6532125137753435 
47 1.6627578316815739 
47 1.7075701760979363 
46 1.716003343634799 
46 1.7634279935629371 
45 1.7708520116421442 
45 1.7708520116421442 
44 1.7781512503836434 
44 1.8195439355418683 
43 1.8260748027008262 
43 1.8325089127062362 
42 1.8388490907372552 
42 1.8388490907372552 
41 1.845098040014257 
41 1.845098040014257 
40 1.851258348719075 
40 1.8692317197309762 
39 1.8750612633916997 
39 1.8808135922807911 
38 1.8864907251724818 
38 1.8864907251724818 
37 1.8920946026904801 
37 1.9030899869919433 
36 1.9084850188786497 
36 1.919078092376074 
35 1.9242792860618814 
35 1.9294189257142926 
34 1.9344984512435675 
34 1.9542425094393248 
33 1.9590413923210932 
33 1.968482948553935 
31 1.9731278535996983 
31 2.0043213737826426 
30 2.008600171761917 
30 2.049218022670181 
29 2.0530784434834195 
29 2.0899051114393976 
28 2.093421685162235 
28 2.1522883443830563 
27 2.1553360374650614 
27 2.170261715394957 
26 2.173186268412274 
26 2.1903316981702914 
25 2.1931245983544616 
25 2.2095150145426303 
24 2.2121876044039577 
24 2.2278867046136734 
23 2.2304489213782737 
23 2.2430380486862944 
22 2.2455126678141495 
22 2.2504200023088936 
21 2.252853030979893 
21 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log94.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
95 -0.9999999999999998 
95 -0.9999999999999998 
90 0.0 
90 0.0 
89 0.30102999566398114 
89 0.30102999566398114 
85 0.47712125471966244 
85 0.47712125471966244 
82 0.6020599913279623 
82 0.6020599913279623 
79 0.6989700043360187 
79 0.6989700043360187 
78 0.7781512503836435 
78 0.9030899869919434 
75 0.9542425094393249 
75 1.0 
72 1.041392685158225 
72 1.041392685158225 
71 1.0791812460476247 
71 1.1139433523068367 
70 1.1461280356782377 
70 1.1760912590556811 
69 1.2041199826559246 
69 1.2041199826559246 
67 1.2304489213782739 
67 1.2304489213782739 
66 1.2552725051033058 
66 1.2552725051033058 
65 1.2787536009528289 
65 1.2787536009528289 
64 1.301029995663981 
64 1.322219294733919 
63 1.3424226808222062 
63 1.3617278360175928 
60 1.380211241711606 
60 1.380211241711606 
59 1.3979400086720375 
59 1.3979400086720375 
58 1.414973347970818 
58 1.414973347970818 
57 1.4313637641589871 
57 1.4313637641589871 
56 1.447158031342219 
56 1.447158031342219 
54 1.462397997898956 
54 1.4913616938342726 
53 1.5051499783199058 
53 1.5314789170422551 
52 1.5440680443502754 
52 1.5440680443502754 
51 1.556302500767287 
51 1.5682017240669948 
50 1.57978359661681 
50 1.57978359661681 
49 1.591064607026499 
49 1.6020599913279623 
48 1.6127838567197355 
48 1.6532125137753435 
47 1.6627578316815739 
47 1.7075701760979363 
46 1.716003343634799 
46 1.7634279935629371 
45 1.7708520116421442 
45 1.7708520116421442 
44 1.7781512503836434 
44 1.8195439355418683 
43 1.8260748027008262 
43 1.8325089127062362 
42 1.8388490907372552 
42 1.8388490907372552 
41 1.845098040014257 
41 1.845098040014257 
40 1.851258348719075 
40 1.8692317197309762 
39 1.8750612633916997 
39 1.8808135922807911 
38 1.8864907251724818 
38 1.8864907251724818 
37 1.8920946026904801 
37 1.9030899869919433 
36 1.9084850188786497 
36 1.919078092376074 
35 1.9242792860618814 
35 1.9294189257142926 
34 1.9344984512435675 
34 1.9542425094393248 
33 1.9590413923210932 
33 1.968482948553935 
31 1.9731278535996983 
31 2.0043213737826426 
30 2.008600171761917 
30 2.049218022670181 
29 2.0530784434834195 
29 2.0899051114393976 
28 2.093421685162235 
28 2.1522883443830563 
27 2.1553360374650614 
27 2.170261715394957 
26 2.173186268412274 
26 2.1903316981702914 
25 2.1931245983544616 
25 2.2095150145426303 
24 2.2121876044039577 
24 2.2278867046136734 
23 2.2304489213782737 
23 2.2430380486862944 
22 2.2455126678141495 
22 2.2504200023088936 
21 2.252853030979893 
21 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log95.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
96 -0.9999999999999998 
96 -0.9999999999999998 
95 0.0 
95 0.0 
92 0.30102999566398114 
92 0.30102999566398114 
87 0.47712125471966244 
87 0.47712125471966244 
84 0.6020599913279623 
84 0.6020599913279623 
80 0.6989700043360187 
80 0.6989700043360187 
78 0.7781512503836435 
78 0.9030899869919434 
75 0.9542425094393249 
75 1.0 
72 1.041392685158225 
72 1.041392685158225 
71 1.0791812460476247 
71 1.1139433523068367 
70 1.1461280356782377 
70 1.1760912590556811 
69 1.2041199826559246 
69 1.2041199826559246 
67 1.2304489213782739 
67 1.2304489213782739 
66 1.2552725051033058 
66 1.2552725051033058 
65 1.2787536009528289 
65 1.2787536009528289 
64 1.301029995663981 
64 1.322219294733919 
63 1.3424226808222062 
63 1.3617278360175928 
60 1.380211241711606 
60 1.380211241711606 
59 1.3979400086720375 
59 1.3979400086720375 
58 1.414973347970818 
58 1.414973347970818 
57 1.4313637641589871 
57 1.4313637641589871 
56 1.447158031342219 
56 1.447158031342219 
54 1.462397997898956 
54 1.4913616938342726 
53 1.5051499783199058 
53 1.5314789170422551 
52 1.5440680443502754 
52 1.5440680443502754 
51 1.556302500767287 
51 1.5682017240669948 
50 1.57978359661681 
50 1.57978359661681 
49 1.591064607026499 
49 1.6020599913279623 
48 1.6127838567197355 
48 1.6532125137753435 
47 1.6627578316815739 
47 1.7075701760979363 
46 1.716003343634799 
46 1.7634279935629371 
45 1.7708520116421442 
45 1.7708520116421442 
44 1.7781512503836434 
44 1.8195439355418683 
43 1.8260748027008262 
43 1.8325089127062362 
42 1.8388490907372552 
42 1.8388490907372552 
41 1.845098040014257 
41 1.845098040014257 
40 1.851258348719075 
40 1.8692317197309762 
39 1.8750612633916997 
39 1.8808135922807911 
38 1.8864907251724818 
38 1.8864907251724818 
37 1.8920946026904801 
37 1.9030899869919433 
36 1.9084850188786497 
36 1.919078092376074 
35 1.9242792860618814 
35 1.9294189257142926 
34 1.9344984512435675 
34 1.9542425094393248 
33 1.9590413923210932 
33 1.968482948553935 
31 1.9731278535996983 
31 2.0043213737826426 
30 2.008600171761917 
30 2.049218022670181 
29 2.0530784434834195 
29 2.0899051114393976 
28 2.093421685162235 
28 2.1522883443830563 
27 2.1553360374650614 
27 2.170261715394957 
26 2.173186268412274 
26 2.1903316981702914 
25 2.1931245983544616 
25 2.2095150145426303 
24 2.2121876044039577 
24 2.2278867046136734 
23 2.2304489213782737 
23 2.2430380486862944 
22 2.2455126678141495 
22 2.2504200023088936 
21 2.252853030979893 
21 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log96.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
97 -0.9999999999999998 
97 -0.9999999999999998 
95 0.0 
95 0.0 
92 0.30102999566398114 
92 0.30102999566398114 
87 0.47712125471966244 
87 0.47712125471966244 
84 0.6020599913279623 
84 0.6020599913279623 
80 0.6989700043360187 
80 0.6989700043360187 
78 0.7781512503836435 
78 0.9030899869919434 
75 0.9542425094393249 
75 1.0 
72 1.041392685158225 
72 1.041392685158225 
71 1.0791812460476247 
71 1.1139433523068367 
70 1.1461280356782377 
70 1.1760912590556811 
69 1.2041199826559246 
69 1.2041199826559246 
67 1.2304489213782739 
67 1.2304489213782739 
66 1.2552725051033058 
66 1.2552725051033058 
65 1.2787536009528289 
65 1.2787536009528289 
64 1.301029995663981 
64 1.322219294733919 
63 1.3424226808222062 
63 1.3617278360175928 
60 1.380211241711606 
60 1.380211241711606 
59 1.3979400086720375 
59 1.3979400086720375 
58 1.414973347970818 
58 1.414973347970818 
57 1.4313637641589871 
57 1.4313637641589871 
56 1.447158031342219 
56 1.447158031342219 
54 1.462397997898956 
54 1.4913616938342726 
53 1.5051499783199058 
53 1.5314789170422551 
52 1.5440680443502754 
52 1.5440680443502754 
51 1.556302500767287 
51 1.5682017240669948 
50 1.57978359661681 
50 1.57978359661681 
49 1.591064607026499 
49 1.6020599913279623 
48 1.6127838567197355 
48 1.6532125137753435 
47 1.6627578316815739 
47 1.7075701760979363 
46 1.716003343634799 
46 1.7634279935629371 
45 1.7708520116421442 
45 1.7708520116421442 
44 1.7781512503836434 
44 1.8195439355418683 
43 1.8260748027008262 
43 1.8325089127062362 
42 1.8388490907372552 
42 1.8388490907372552 
41 1.845098040014257 
41 1.845098040014257 
40 1.851258348719075 
40 1.8692317197309762 
39 1.8750612633916997 
39 1.8808135922807911 
38 1.8864907251724818 
38 1.8864907251724818 
37 1.8920946026904801 
37 1.9030899869919433 
36 1.9084850188786497 
36 1.919078092376074 
35 1.9242792860618814 
35 1.9294189257142926 
34 1.9344984512435675 
34 1.9542425094393248 
33 1.9590413923210932 
33 1.968482948553935 
31 1.9731278535996983 
31 2.0043213737826426 
30 2.008600171761917 
30 2.049218022670181 
29 2.0530784434834195 
29 2.0899051114393976 
28 2.093421685162235 
28 2.1522883443830563 
27 2.1553360374650614 
27 2.170261715394957 
26 2.173186268412274 
26 2.1903316981702914 
25 2.1931245983544616 
25 2.2095150145426303 
24 2.2121876044039577 
24 2.2278867046136734 
23 2.2304489213782737 
23 2.2430380486862944 
22 2.2455126678141495 
22 2.2504200023088936 
21 2.252853030979893 
21 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log97.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
98 -0.9999999999999998 
98 -0.9999999999999998 
95 0.0 
95 0.0 
92 0.30102999566398114 
92 0.30102999566398114 
87 0.47712125471966244 
87 0.47712125471966244 
84 0.6020599913279623 
84 0.6020599913279623 
80 0.6989700043360187 
80 0.6989700043360187 
78 0.7781512503836435 
78 0.9030899869919434 
75 0.9542425094393249 
75 1.0 
72 1.041392685158225 
72 1.041392685158225 
71 1.0791812460476247 
71 1.1139433523068367 
70 1.1461280356782377 
70 1.1760912590556811 
69 1.2041199826559246 
69 1.2041199826559246 
67 1.2304489213782739 
67 1.2304489213782739 
66 1.2552725051033058 
66 1.2552725051033058 
65 1.2787536009528289 
65 1.2787536009528289 
64 1.301029995663981 
64 1.322219294733919 
63 1.3424226808222062 
63 1.3617278360175928 
60 1.380211241711606 
60 1.380211241711606 
59 1.3979400086720375 
59 1.3979400086720375 
58 1.414973347970818 
58 1.414973347970818 
57 1.4313637641589871 
57 1.4313637641589871 
56 1.447158031342219 
56 1.447158031342219 
54 1.462397997898956 
54 1.4913616938342726 
53 1.5051499783199058 
53 1.5314789170422551 
52 1.5440680443502754 
52 1.5440680443502754 
51 1.556302500767287 
51 1.5682017240669948 
50 1.57978359661681 
50 1.57978359661681 
49 1.591064607026499 
49 1.6020599913279623 
48 1.6127838567197355 
48 1.6532125137753435 
47 1.6627578316815739 
47 1.7075701760979363 
46 1.716003343634799 
46 1.7634279935629371 
45 1.7708520116421442 
45 1.7708520116421442 
44 1.7781512503836434 
44 1.8195439355418683 
43 1.8260748027008262 
43 1.8325089127062362 
42 1.8388490907372552 
42 1.8388490907372552 
41 1.845098040014257 
41 1.845098040014257 
40 1.851258348719075 
40 1.8692317197309762 
39 1.8750612633916997 
39 1.8808135922807911 
38 1.8864907251724818 
38 1.8864907251724818 
37 1.8920946026904801 
37 1.9030899869919433 
36 1.9084850188786497 
36 1.919078092376074 
35 1.9242792860618814 
35 1.9294189257142926 
34 1.9344984512435675 
34 1.9542425094393248 
33 1.9590413923210932 
33 1.968482948553935 
31 1.9731278535996983 
31 2.0043213737826426 
30 2.008600171761917 
30 2.049218022670181 
29 2.0530784434834195 
29 2.0899051114393976 
28 2.093421685162235 
28 2.1522883443830563 
27 2.1553360374650614 
27 2.170261715394957 
26 2.173186268412274 
26 2.1903316981702914 
25 2.1931245983544616 
25 2.2095150145426303 
24 2.2121876044039577 
24 2.2278867046136734 
23 2.2304489213782737 
23 2.2430380486862944 
22 2.2455126678141495 
22 2.2504200023088936 
21 2.252853030979893 
21 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log98.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
99 -0.9999999999999998 
99 -0.9999999999999998 
95 0.0 
95 0.0 
92 0.30102999566398114 
92 0.30102999566398114 
87 0.47712125471966244 
87 0.47712125471966244 
84 0.6020599913279623 
84 0.6020599913279623 
80 0.6989700043360187 
80 0.6989700043360187 
78 0.7781512503836435 
78 0.9030899869919434 
75 0.9542425094393249 
75 1.0 
72 1.041392685158225 
72 1.041392685158225 
71 1.0791812460476247 
71 1.1139433523068367 
70 1.1461280356782377 
70 1.1760912590556811 
69 1.2041199826559246 
69 1.2041199826559246 
67 1.2304489213782739 
67 1.2304489213782739 
66 1.2552725051033058 
66 1.2552725051033058 
65 1.2787536009528289 
65 1.2787536009528289 
64 1.301029995663981 
64 1.322219294733919 
63 1.3424226808222062 
63 1.3617278360175928 
60 1.380211241711606 
60 1.380211241711606 
59 1.3979400086720375 
59 1.3979400086720375 
58 1.414973347970818 
58 1.414973347970818 
57 1.4313637641589871 
57 1.4313637641589871 
56 1.447158031342219 
56 1.447158031342219 
54 1.462397997898956 
54 1.4913616938342726 
53 1.5051499783199058 
53 1.5314789170422551 
52 1.5440680443502754 
52 1.5440680443502754 
51 1.556302500767287 
51 1.5682017240669948 
50 1.57978359661681 
50 1.57978359661681 
49 1.591064607026499 
49 1.6020599913279623 
48 1.6127838567197355 
48 1.6532125137753435 
47 1.6627578316815739 
47 1.7075701760979363 
46 1.716003343634799 
46 1.7634279935629371 
45 1.7708520116421442 
45 1.7708520116421442 
44 1.7781512503836434 
44 1.8195439355418683 
43 1.8260748027008262 
43 1.8325089127062362 
42 1.8388490907372552 
42 1.8388490907372552 
41 1.845098040014257 
41 1.845098040014257 
40 1.851258348719075 
40 1.8692317197309762 
39 1.8750612633916997 
39 1.8808135922807911 
38 1.8864907251724818 
38 1.8864907251724818 
37 1.8920946026904801 
37 1.9030899869919433 
36 1.9084850188786497 
36 1.919078092376074 
35 1.9242792860618814 
35 1.9294189257142926 
34 1.9344984512435675 
34 1.9542425094393248 
33 1.9590413923210932 
33 1.968482948553935 
31 1.9731278535996983 
31 2.0043213737826426 
30 2.008600171761917 
30 2.049218022670181 
29 2.0530784434834195 
29 2.0899051114393976 
28 2.093421685162235 
28 2.1522883443830563 
27 2.1553360374650614 
27 2.170261715394957 
26 2.173186268412274 
26 2.1903316981702914 
25 2.1931245983544616 
25 2.2095150145426303 
24 2.2121876044039577 
24 2.2278867046136734 
23 2.2304489213782737 
23 2.2430380486862944 
22 2.2455126678141495 
22 2.2504200023088936 
21 2.252853030979893 
21 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 


==> figures-Poisson/zlepianie/log99.txt <==
% liczba klatek: 2000000 
% Bumper: 100.5 
% Liczba wierszy: 2803 
100 -0.9999999999999998 
100 0.0 
96 0.30102999566398114 
96 0.30102999566398114 
90 0.47712125471966244 
90 0.47712125471966244 
86 0.6020599913279623 
86 0.6020599913279623 
84 0.6989700043360187 
84 0.6989700043360187 
80 0.7781512503836435 
80 0.7781512503836435 
79 0.8450980400142567 
79 0.9030899869919434 
77 0.9542425094393249 
77 0.9542425094393249 
76 1.0 
76 1.0 
72 1.041392685158225 
72 1.041392685158225 
71 1.0791812460476247 
71 1.1139433523068367 
70 1.1461280356782377 
70 1.1760912590556811 
69 1.2041199826559246 
69 1.2041199826559246 
67 1.2304489213782739 
67 1.2304489213782739 
66 1.2552725051033058 
66 1.2552725051033058 
65 1.2787536009528289 
65 1.2787536009528289 
64 1.301029995663981 
64 1.322219294733919 
63 1.3424226808222062 
63 1.3617278360175928 
60 1.380211241711606 
60 1.380211241711606 
59 1.3979400086720375 
59 1.3979400086720375 
58 1.414973347970818 
58 1.414973347970818 
57 1.4313637641589871 
57 1.4313637641589871 
56 1.447158031342219 
56 1.447158031342219 
54 1.462397997898956 
54 1.4913616938342726 
53 1.5051499783199058 
53 1.5314789170422551 
52 1.5440680443502754 
52 1.5440680443502754 
51 1.556302500767287 
51 1.5682017240669948 
50 1.57978359661681 
50 1.57978359661681 
49 1.591064607026499 
49 1.6020599913279623 
48 1.6127838567197355 
48 1.6532125137753435 
47 1.6627578316815739 
47 1.7075701760979363 
46 1.716003343634799 
46 1.7634279935629371 
45 1.7708520116421442 
45 1.7708520116421442 
44 1.7781512503836434 
44 1.8195439355418683 
43 1.8260748027008262 
43 1.8325089127062362 
42 1.8388490907372552 
42 1.8388490907372552 
41 1.845098040014257 
41 1.845098040014257 
40 1.851258348719075 
40 1.8692317197309762 
39 1.8750612633916997 
39 1.8808135922807911 
38 1.8864907251724818 
38 1.8864907251724818 
37 1.8920946026904801 
37 1.9030899869919433 
36 1.9084850188786497 
36 1.919078092376074 
35 1.9242792860618814 
35 1.9294189257142926 
34 1.9344984512435675 
34 1.9542425094393248 
33 1.9590413923210932 
33 1.968482948553935 
31 1.9731278535996983 
31 2.0043213737826426 
30 2.008600171761917 
30 2.049218022670181 
29 2.0530784434834195 
29 2.0899051114393976 
28 2.093421685162235 
28 2.1522883443830563 
27 2.1553360374650614 
27 2.170261715394957 
26 2.173186268412274 
26 2.1903316981702914 
25 2.1931245983544616 
25 2.2095150145426303 
24 2.2121876044039577 
24 2.2278867046136734 
23 2.2304489213782737 
23 2.2430380486862944 
22 2.2455126678141495 
22 2.2504200023088936 
21 2.252853030979893 
21 2.2922560713564755 
19 2.294466226161593 
19 2.3180633349627615 
18 2.320146286111054 
18 2.359835482339888 
17 2.3617278360175926 
17 2.3783979009481375 
16 2.380211241711606 
16 2.396199347095736 
15 2.397940008672037 
15 2.4297522800024076 
14 2.4313637641589874 
14 2.469822015978163 
13 2.4712917110589383 
13 2.517195897949974 
12 2.518513939877887 
12 2.5327543789924976 
11 2.5340261060561344 
11 2.5563025007672873 
10 2.5575072019056577 
10 2.5831987739686224 
9 2.5843312243675305 
9 2.597695185925512 
8 2.598790506763115 
8 2.629409599102719 
7 2.6304278750250236 
7 2.655138434811382 
6 2.656098202012832 
6 2.710117365111816 
5 2.7109631189952754 
5 2.8280150642239765 
4 2.8286598965353194 
4 3.156851901070011 
3 3.1571544399062814 
3 3.173477643452994 
2 3.1737688231366494 
2 3.2655253352190736 
1 3.2657609167176105 
1 3.4442009888641594 

